Conservative Three-Layer Schemes for Kirchhoff-Type Equations

We study a Kirchhoff-type nonlinear integro-differential equation in two spatial dimensions whose coefficients are allowed to depend on time, and we construct conservative discretizations in time for the associated initial--boundary value problem. We consider two symmetric three-layer schemes of Crank--Nicolson type, a locally linear one and a genuinely nonlinear one, and we show that each of them preserves a discrete analogue of the total mechanical energy of the homogeneous problem with constant coefficients. For the nonlinear scheme we establish uniform apriori bounds on the discrete solution and on its discrete velocity by working directly with the discrete energies, without invoking a nonlinear discrete Gr\"onwall inequality, the constants still grow exponentially in the final time, and we prove local second-order convergence in time, both for the solution and for the central-difference approximation of its first time derivative. The nonlinear system arising at each time level is solved by a fixed-point iteration: given iterates at the two preceding levels that satisfy the apriori bounds, that equation has exactly one solution and the iteration converges to it at a geometric rate once the time step is small enough. Since the apriori bounds are index-local, alternating them with that one-step solver constructs the trajectory stepwise, for time-dependent coefficients as well, on the local interval on which those bounds hold. Numerical experiments, carried out in a setting in which the spatial discretization contributes no error, exhibit the conservation of the discrete invariants, confirm the second order in time and verify the geometric convergence of the fixed-point iteration.

==> figures/energy_approximation.csv <==
tau,err
0.009765625,0.07897939151393629
0.0048828125,0.01998829872145791
0.00244140625,0.0050124649443681335
0.001220703125,0.0012540811812336017
0.0006103515625,0.00031358061891317845
0.00030517578125,7.839870523795867e-05
0.000152587890625,1.9599989043328492e-05


==> figures/energy_drift.csv <==
t,drift_E1,drift_E2
0.0505,3.8826963261259146e-14,1.2665479990449224e-14
0.1005,5.404630233639441e-13,1.3246846285092795e-13
0.1505,5.63094782698047e-13,8.928125239169125e-14
0.2005,5.340264679569974e-13,1.2520138416788332e-13
0.2505,7.213094672171886e-13,2.0970712771071666e-13
0.3005,1.0358701588792614e-12,8.762020583556676e-14
0.35050000000000003,7.842216055496032e-13,6.748001634255735e-14
0.4005,9.042322192662223e-13,4.796271930809461e-14
0.4505,1.0109544605297903e-12,1.849990601883649e-13
0.5005000000000001,1.0707521365685208e-12,1.2250218351418103e-13
0.5505,1.0603705955895746e-12,6.934869371819739e-14
0.6005,1.392787537735435e-12,6.374266159127725e-14
0.6505,1.745759931019609e-12,1.4118895727058152e-14
0.7005,1.886118365054963e-12,1.0443830221632722e-13
0.7505000000000001,2.157907107883777e-12,1.482484051341106e-13
0.8005,2.4307340048104854e-12,1.9517297034462738e-14
0.8505,2.309062344537235e-12,2.2216497688165034e-14
0.9005,2.4326026821866957e-12,2.4915698341867325e-15
0.9505,3.1287888202348344e-12,6.955632453771295e-14
1.0005,3.2996689847482904e-12,4.775508848857904e-15
1.0505,3.174882862181356e-12,3.94498557079566e-15
1.1005,2.872364758054861e-12,2.2860153228663273e-13
1.1505,3.3640345388177576e-12,1.3952791071445703e-13
1.2005000000000001,3.4452181892731177e-12,1.179343054848387e-13
1.2505,3.00981636061611e-12,1.1108248844082517e-13
1.3005,3.231358445106824e-12,8.450574354283335e-14
1.3505,2.970574135715693e-12,1.0277725566020273e-13
1.4005,2.983654877349165e-12,1.4305763464622156e-13
1.4505000000000001,3.4784391204057457e-12,4.8585611766641287e-14
1.5005,3.5633601256135264e-12,3.7581178332316553e-14
1.5505,3.4115819965013316e-12,3.675065505425431e-14
1.6005,3.2176548110146147e-12,1.152351048311364e-13
1.6505,3.3376654247312338e-12,1.2520138416788332e-13
1.7005000000000001,3.360089553245758e-12,7.121737109383744e-14
1.7505,3.728426627178772e-12,8.782783665508233e-14
1.8005,3.845738040240865e-12,1.4596446611943943e-13
1.8505,3.841793054668866e-12,1.706725336417912e-13
1.9005,3.756041526182769e-12,1.3973554153397258e-13
1.9505000000000001,4.347166469523971e-12,2.821702837216475e-13
2.0005,4.4734060078279584e-12,2.825855453606786e-13
2.0505,4.825963139472975e-12,1.860372142859427e-13
2.1005000000000003,4.00146115492506e-12,7.68234032207576e-15
2.1505,4.2796864531608206e-12,8.720494419653564e-15
2.2005,4.274495682671347e-12,2.159360522961835e-14
2.2505,4.100916317503365e-12,3.0314099649271915e-13
2.3005,4.158637685346307e-12,3.14560691566075e-13
2.3505000000000003,4.066657232272843e-12,3.2494223254185306e-13
2.4005,3.998761954270534e-12,1.1710378220677644e-13
2.4505,4.231308472198931e-12,2.2091919196455697e-13
2.5005,4.329933111498921e-12,2.180123604913391e-13
2.5505,4.050669659165266e-12,3.901383098697392e-13
2.6005000000000003,3.4753246581120618e-12,3.2431934008330636e-13
2.6505,3.48342226007564e-12,2.8196265290213193e-13
2.7005,3.702265143911828e-12,4.951995045446131e-13
2.7505,4.254563123991771e-12,7.536998748414866e-13
2.8005,3.965125761498748e-12,7.215170978165747e-13
2.8505000000000003,3.745452354384245e-12,6.311976913273056e-13
2.9005,4.104238410616629e-12,5.379714533648187e-13
2.9505,4.529466329114269e-12,7.073982020895166e-13
3.0005,4.561441475329423e-12,7.443564879632864e-13
3.0505,3.8245596966438155e-12,6.588125903228752e-13
3.1005000000000003,3.2693548850897673e-12,5.763831549751975e-13
3.1505,3.2103877323293525e-12,5.454461628673789e-13
3.2005,3.606339705266364e-12,5.516750874528458e-13
3.2505,3.2415323552661912e-12,4.0550299051389077e-13
3.3005,3.3922723302804914e-12,4.2294397935319785e-13
3.3505000000000003,3.424039845676067e-12,4.800424547199771e-13
3.4005,3.0260115645432662e-12,2.6306824832621584e-13
3.4505,2.854923769210231e-12,2.6846664963362043e-13
3.5005,2.7282689692670865e-12,2.624453558676692e-13
3.5505,2.4429842231656423e-12,1.6714280971002664e-13
3.6005000000000003,3.004210328487479e-12,1.4596446611943943e-13
3.6505,3.0158376543838986e-12,1.812617054370848e-13
3.7005,3.3083894791706054e-12,1.9371955460801847e-13
3.7505,2.504858207400162e-12,1.1378168909452746e-13
3.8005,2.063019823336208e-12,9.675596189425146e-14
3.8505000000000003,2.140881380678305e-12,1.0423067139681165e-13
3.9005,1.891724397183594e-12,3.488197767861426e-14
3.9505,2.0771387190675748e-12,1.9517297034462738e-14
4.0005,2.258400424559977e-12,5.813662946435709e-14
4.0505,2.3836018087660695e-12,2.2112682278407252e-13
4.1005,2.4336408362845904e-12,2.111605434473256e-13
4.1505,2.46270915102564e-12,1.781472431443514e-13
4.2005,2.45502681070122e-12,6.353503077176168e-14
4.2505,3.1823575716861973e-12,1.2167166023611877e-13
4.3005,2.452119979227115e-12,1.210487677775721e-13
4.3505,2.8763097436268607e-12,8.948888321120681e-14
4.4005,2.902263596074226e-12,1.9455007788608072e-13
4.4505,2.7749859036723448e-12,1.6589702479293328e-13
4.5005,2.611372817844151e-12,1.524010215244218e-13
4.5505,2.6639034151976193e-12,1.9579586280317408e-13
4.6005,2.9093230439399098e-12,1.4430341956331494e-13
4.6505,2.9269716636041186e-12,1.5053234414878176e-13
4.7005,3.3472164424318644e-12,2.9026788568275435e-13
4.7505,3.751681278971612e-12,1.1585799728968308e-13
4.8005,3.5411436279185812e-12,9.75864851723137e-14
4.8505,3.838886223194761e-12,6.125109175709051e-14
4.9005,4.0369660250730565e-12,3.924222488844104e-14
4.9505,4.0762082499734735e-12,5.190770487889027e-15
5.0005,3.868992692033705e-12,1.339218785875369e-13
5.0505,4.051915444082739e-12,1.3246846285092795e-13
5.1005,4.281555130537031e-12,7.100974027432189e-14
5.1505,4.3064708288865025e-12,7.391657174753973e-14
5.2005,4.797102455551504e-12,1.204258753190254e-13
5.2505,4.453058187509224e-12,3.986511734698772e-13
5.3005,4.4711220688125905e-12,3.822483387281479e-13
5.3505,4.864167210275497e-12,4.893858415981774e-13
5.4005,4.095725547013893e-12,4.125624383774198e-13
5.4505,4.051915444082739e-12,4.0031222002600173e-13
5.5005,3.849683025812865e-12,3.6023947185949843e-13
5.5505,3.691883602932882e-12,5.361027759891787e-13
5.6005,3.070652190752735e-12,7.696874479441848e-13
5.6505,2.9207427390167507e-12,7.453946420608642e-13
5.7005,2.967459673422009e-12,7.053218938943609e-13
5.7505,3.0550798792843156e-12,7.779926807248073e-13
5.8005,3.028295503558634e-12,7.848444977688208e-13
5.8505,2.688196221088354e-12,8.82223352121619e-13
5.9005,3.4053530719139636e-12,1.1037654365447226e-12
5.9505,3.1767515395575664e-12,1.0960830962226469e-12
6.0005,3.1011739212308373e-12,1.1060493755593938e-12
6.0505,3.1262972503998874e-12,1.037323574299743e-12
6.1005,3.196268836597985e-12,1.0809260463980108e-12
6.1505,3.2157861336384044e-12,1.0848710319688066e-12
6.2005,3.744621831105929e-12,1.1197530096474209e-12
6.2505,4.1806465522216734e-12,1.1463297545454127e-12
6.3005,4.055237537196002e-12,1.1151851316180784e-12
6.3505,4.122509922739574e-12,1.0888160175396022e-12
6.4005,3.6356156508269925e-12,1.0732437060759351e-12
6.4505,3.947477141834539e-12,1.1791354240288713e-12
6.5005,4.213452221715143e-12,1.1498594784771771e-12
6.5505,4.5429623323868986e-12,1.3062054855723947e-12
6.6005,4.547322579598056e-12,1.2210768495710146e-12
6.6505,4.408417561299755e-12,1.228966820712606e-12
6.7005,4.7767546352327695e-12,1.3423332481681022e-12
6.7505,4.9083925748458085e-12,1.2893873891916342e-12
6.8005,4.997881458084325e-12,1.2906331741087276e-12
6.8505,5.667906112865519e-12,1.1670928364969686e-12
6.9005,5.2979079923758735e-12,1.1261895650524031e-12
6.9505,5.225860097981986e-12,1.0418914523290853e-12
7.0005,5.3759771805375496e-12,9.345463186395403e-13
7.0505,5.483737575899012e-12,8.334301095354621e-13
7.1005,5.644859091892259e-12,8.481718977210669e-13
7.1505,5.541043682102796e-12,8.616679009895784e-13
7.2005,5.693444703673727e-12,1.01220024513836e-12
7.2505,6.5999608619553175e-12,8.593839619749072e-13
7.3005,6.463962675131121e-12,8.48587159360098e-13
7.3505,6.476212893486278e-12,9.37037888473727e-13
7.4005,6.987815232928751e-12,7.507930433682688e-13
7.4505,7.109071631562844e-12,7.522464591048777e-13
7.5005,6.6003761235944755e-12,7.281612840410726e-13
7.5505,6.0368660792572705e-12,6.596431136009375e-13
7.6005,6.201724950002938e-12,6.629652067131864e-13
7.6505,6.284777277834508e-12,7.642890466367803e-13
7.7005,5.987034682558328e-12,9.270716091369802e-13
7.7505,6.5214764121544834e-12,9.061008963659085e-13
7.8005,6.451712456775965e-12,8.923972622778815e-13
7.8505,6.482857079712804e-12,8.830538753996812e-13
7.9005,6.445898793827755e-12,8.923972622778815e-13
7.9505,6.572968855410057e-12,9.202197920929666e-13
8.0005,6.542239494112376e-12,9.058932655463929e-13
8.0505,6.51254828691259e-12,9.206350537319978e-13
8.1005,6.416830479086705e-12,1.0005729192454888e-12
8.150500000000001,6.406864199746916e-12,9.389065658493671e-13
8.2005,6.325680549291556e-12,1.0163528615286713e-12
8.2505,6.0551375913802164e-12,1.193461950575445e-12
8.3005,6.42555097350902e-12,1.1122783001448606e-12
8.3505,6.39253767319597e-12,1.3145107183530172e-12
8.400500000000001,6.351634401738922e-12,1.2976926219722566e-12
8.4505,6.231831418841882e-12,1.3138878258944703e-12
8.5005,6.495730190526697e-12,1.3406722016119777e-12
8.5505,5.8030737764114e-12,1.3734778710954364e-12
8.6005,5.79539143608698e-12,1.4147964041790331e-12
8.650500000000001,5.615790777151209e-12,1.3799144265004188e-12
8.7005,5.775666508226982e-12,1.1513128942137861e-12
8.7505,5.542289467020269e-12,1.1297192889841678e-12
8.8005,5.4116896815051246e-12,1.1976145669657563e-12
8.8505,5.1199683799967334e-12,1.1263971958719187e-12
8.900500000000001,5.930559099632861e-12,1.2185852797368278e-12
8.9505,5.761132350856457e-12,1.132003227998839e-12
9.0005,6.063442824163373e-12,1.1670928364969686e-12
9.0505,5.375354288078813e-12,1.2239836810442325e-12
9.1005,5.3371502172762906e-12,1.1548426181455505e-12
9.150500000000001,5.120591272455471e-12,1.1687538830530932e-12
9.2005,5.08965428033821e-12,1.21380977088797e-12
9.2505,4.997881458084325e-12,1.2812897872305273e-12
9.3005,5.183295779968306e-12,1.2468230711909442e-12
9.3505,6.017556413036431e-12,1.2910484357477586e-12
9.400500000000001,6.78703623039593e-12,1.2335346987419483e-12
9.4505,6.8341684264403465e-12,1.2324965446443705e-12
9.5005,6.616363696702053e-12,1.0690910896856239e-12
9.5505,7.100766398779687e-12,1.0875702326225088e-12
9.6005,7.059240234863902e-12,1.0840405086907442e-12
9.650500000000001,7.596173534295005e-12,9.511567842007852e-13
9.7005,7.691268449662152e-12,9.37037888473727e-13
9.7505,7.893500867932026e-12,1.035870158563134e-12
9.8005,7.984650797727175e-12,9.62576479274141e-13
9.8505,8.184184015342523e-12,1.0294336031581518e-12
9.900500000000001,8.346136054614084e-12,9.38491304210336e-13
9.9505,8.067495494739166e-12,9.088000970196108e-13
10.0005,8.457426173908389e-12,1.0682605664075617e-12
10.0505,8.167988811415365e-12,1.2650945833083136e-12
10.1005,8.16134462518884e-12,1.2810821564110117e-12
10.150500000000001,8.016003051483592e-12,1.277137170840216e-12
10.2005,8.407802408029025e-12,1.2160937099026412e-12
10.2505,8.61564085842753e-12,1.261149597737518e-12
10.3005,8.614187442690478e-12,1.3205320121189684e-12
10.3505,8.359839688706293e-12,1.4222711136815932e-12
10.400500000000001,8.098847748495583e-12,1.4170803431937041e-12
10.4505,8.087220422599163e-12,1.3819907346955745e-12
10.5005,8.372712799520187e-12,1.3809525805979967e-12
10.5505,8.795864409822038e-12,1.6635381259586752e-12
10.6005,8.660489115456578e-12,1.6874156702029648e-12
10.650500000000001,8.397628497869659e-12,1.8989914752893216e-12
10.7005,8.635988678746265e-12,2.009035809632569e-12
10.7505,8.589687005980165e-12,2.0133960568423956e-12
10.8005,8.31208460020314e-12,1.9525602267243364e-12
10.8505,8.834483742263718e-12,1.9544289040999764e-12
10.900500000000001,8.8070764740793e-12,2.0449559414087607e-12
10.9505,8.693710046589207e-12,2.05949009877485e-12
11.0005,9.408790589219027e-12,2.1089062338195536e-12
11.0505,9.784187111017725e-12,2.2509257143681974e-12
11.1005,9.738093069071204e-12,2.187805945235467e-12
11.150500000000001,9.117692180169373e-12,2.1126435885708336e-12
11.2005,8.864797841922242e-12,2.1672504941034264e-12
11.2505,9.072221030681588e-12,2.196734070474636e-12
11.3005,8.47050691554186e-12,2.2538325458414155e-12
11.3505,8.604844055809426e-12,2.472467798791301e-12
11.400500000000001,8.584080973851533e-12,2.548668309553512e-12
11.4505,8.548576103703537e-12,2.5814739790369707e-12
11.5005,8.975672699577387e-12,2.65165319603323e-12
11.5505,9.009101261529595e-12,2.679683356667831e-12
11.6005,9.138870523766423e-12,2.6221696196620207e-12
11.650500000000001,8.49396919815428e-12,2.606804939017869e-12
11.7005,8.37416621525724e-12,2.5117100236797422e-12
11.7505,8.215328638279361e-12,2.5015361135234797e-12
11.8005,8.124386339303791e-12,2.3898307326241077e-12
11.8505,8.016833574761908e-12,2.2662903950123488e-12
11.900500000000001,8.116288737340214e-12,2.2467730979778862e-12
11.9505,8.094072239645269e-12,2.1458645196933234e-12
12.0005,8.714057866907941e-12,2.217497152426192e-12
12.0505,8.699316078717837e-12,2.3387535510232797e-12
12.1005,8.57515284860964e-12,2.3752965752580184e-12
12.150500000000001,8.62353082957153e-12,2.4660312433863187e-12
12.2005,8.332847682161034e-12,2.4822264473085324e-12
12.2505,8.469053499804809e-12,2.5536514492218853e-12
12.3005,8.159060686173472e-12,2.5202228872798803e-12
12.3505,7.537414012354168e-12,2.7133195494293517e-12
12.400500000000001,7.565444172997324e-12,2.7068829940243697e-12
12.4505,7.621089232644475e-12,2.687780958628938e-12
12.5005,7.853635750572872e-12,2.6142796485204294e-12
12.5505,7.1742677089106264e-12,2.542024123329014e-12
12.6005,7.2135099338110435e-12,2.504650575816213e-12
12.650500000000001,7.164509060390417e-12,2.4944766656599505e-12
12.7005,6.600168492774897e-12,2.551367510207214e-12
12.7505,6.581896980651951e-12,2.568600868227006e-12
12.8005,6.521061150515326e-12,2.4404926525859045e-12
12.8505,5.923914913406335e-12,2.507972668928462e-12
12.900500000000001,6.026484538278325e-12,2.465823612566803e-12
12.9505,5.607485544368052e-12,2.362631095267569e-12
13.0005,5.708601753502989e-12,2.5430622774265917e-12
13.0505,6.131338102165682e-12,2.4712220138742075e-12
13.1005,5.88425742686676e-12,2.4272042801369088e-12
13.150500000000001,5.690745503019201e-12,2.4531581325763538e-12
13.2005,6.580651195734478e-12,2.5810587173979395e-12
13.2505,6.60328295506858e-12,2.5773213626466595e-12
13.3005,6.553866820008796e-12,2.590194473456624e-12
13.3505,7.1300423443403155e-12,2.6176017416326782e-12
13.400500000000001,7.092045904357372e-12,2.594554720666451e-12
13.4505,7.0461594932304294e-12,2.6464624255453412e-12
13.5005,7.4888284005727e-12,2.5526132951243077e-12
13.5505,7.148313856463261e-12,2.4618786269960074e-12
13.6005,7.1576572433443126e-12,2.3767499909946276e-12
13.650500000000001,6.921165739843916e-12,2.207530873089445e-12
13.7005,6.888567701170025e-12,2.1444111039567146e-12
13.7505,6.996743358170645e-12,2.141919534122528e-12
13.8005,7.2643794846078804e-12,2.287468738602936e-12
13.8505,6.832715010703294e-12,2.2002637944064007e-12
13.900500000000001,6.692564207487519e-12,2.18905173015256e-12
13.9505,6.798871187111929e-12,2.197772224572214e-12
14.0005,7.120491326639685e-12,2.3152912684180215e-12
14.0505,7.052596048637376e-12,2.39439861065345e-12
14.1005,7.147483333184945e-12,2.39813596540473e-12
14.150500000000001,7.231989076753568e-12,2.3640845110041783e-12
14.2005,7.449586175672283e-12,2.4236745562051444e-12
14.2505,7.493603909423015e-12,2.4253356027612688e-12
14.3005,8.094072239645269e-12,2.568600868227006e-12
14.3505,8.391191942462712e-12,2.5702619147831303e-12
14.400500000000001,8.355687072314715e-12,2.5602956354463834e-12
14.4505,8.290075733327774e-12,2.633174053096345e-12
14.5005,8.051300290812009e-12,2.7801766733133626e-12
14.5505,8.084521221944638e-12,2.7845369205231895e-12
14.6005,8.05109265999243e-12,2.7722867021717714e-12
14.650500000000001,7.461005870749123e-12,2.8090373572260257e-12
14.7005,7.38625877570071e-12,2.7830835047865803e-12
14.7505,7.516028037937538e-12,2.824817299509208e-12
14.8005,7.657632256890367e-12,2.846203273919311e-12
14.8505,7.2647947462470384e-12,2.9215732614034597e-12
14.900500000000001,7.405153180282393e-12,2.9481500063014515e-12
14.9505,7.587037778233531e-12,2.926141139432802e-12
15.0005,7.492773386144699e-12,2.9624765328480252e-12
15.0505,7.375046711443447e-12,2.902886487647059e-12
15.1005,7.375461973082606e-12,2.9481500063014515e-12
15.150500000000001,6.919712324106864e-12,3.136678790421581e-12
15.2005,6.499467545279118e-12,3.1094791530650423e-12
15.2505,6.412677862695126e-12,3.0706521898156324e-12
15.3005,6.529158752478904e-12,3.0638003727716188e-12
15.3505,6.167050603133257e-12,3.088300809474455e-12
15.400500000000001,6.193212086400202e-12,3.0536264626153563e-12
15.4505,6.50278963839238e-12,3.1665776284318216e-12
15.5005,6.6057745249035275e-12,3.179243108422271e-12
15.5505,6.2675439198094574e-12,3.193362004149329e-12
15.6005,6.689034483554677e-12,3.3696405699180403e-12
15.650500000000001,6.9163902309936e-12,3.360504813859356e-12
15.7005,7.029341396844536e-12,3.3270762519173504e-12
15.7505,7.182157680054626e-12,3.30278344603403e-12
15.8005,7.351999690470188e-12,3.288456919487456e-12
15.8505,7.2411248328150406e-12,3.2712235614676644e-12
15.900500000000001,7.0862322414091625e-12,3.290325596863096e-12
15.9505,6.604113478346896e-12,3.1946077890664226e-12
16.0005,7.172606662353995e-12,3.282435625721505e-12
16.0505,7.085194087311268e-12,3.3104657863561055e-12
16.1005,6.7168570133782526e-12,3.1568189799145903e-12
16.1505,6.3817408705778665e-12,3.1017968127429667e-12
16.2005,6.564871253446479e-12,3.1613868579439327e-12
16.2505,6.4267967584264935e-12,3.2272058277303656e-12
16.3005,6.4741365852904885e-12,3.4875748754028792e-12
16.3505,6.5517905118130065e-12,3.453938682641358e-12
16.4005,6.7355437871403565e-12,3.438574001997207e-12
16.4505,6.588541166878477e-12,3.31399551028787e-12
16.5005,6.2100301827860944e-12,3.3029910768535454e-12
16.5505,6.3871392718869185e-12,3.2982155680046874e-12
16.6005,6.325265287652399e-12,3.35469115091292e-12
16.6505,6.324850026013241e-12,3.1817346782564577e-12
16.7005,6.280832292262509e-12,3.172598922197773e-12
16.7505,6.041018695648849e-12,3.059024863922761e-12
16.8005,5.439304580509122e-12,3.388742605313472e-12
16.8505,5.234372961584722e-12,3.3472164414103597e-12
16.9005,5.074912492148107e-12,3.364242168610636e-12
16.9505,4.871019027321601e-12,3.3744160787668983e-12
17.0005,4.7013846477256194e-12,3.3403646243663465e-12
17.0505,4.709689880508776e-12,3.331021237488146e-12
17.1005,4.5153474333829014e-12,3.4425189875680025e-12
17.1505,5.0668148901845285e-12,3.5610761855113878e-12
17.2005,5.044183130850426e-12,3.565228801901699e-12
17.2505,4.918981746644334e-12,3.4792696426222567e-12
17.3005,5.173744762267676e-12,3.5409359960183784e-12
17.3505,5.280051741892086e-12,3.4906893376956124e-12
17.4005,5.1961688907821996e-12,3.439404525275269e-12
17.4505,5.056433349205583e-12,3.493803799988346e-12
17.5005,5.388642660531864e-12,3.510414265549591e-12
17.5505,5.395909739217126e-12,3.4655660085342294e-12
17.6005,5.065984366906213e-12,3.551940429452703e-12
17.6505,5.291471436968927e-12,3.2083114231544495e-12
17.7005,5.19803756815841e-12,3.2002138211933426e-12
17.7505,4.852539884379078e-12,3.0611011721179168e-12
17.8005,5.021966633155481e-12,3.171768398919711e-12
17.8505,4.8637519486363395e-12,3.1929467425102978e-12
17.9005,4.909638359763282e-12,3.1964764664420626e-12
17.9505,5.058302026581793e-12,3.1431153458265634e-12
18.0005,5.16710057604115e-12,3.1566113490950747e-12
18.0505,5.341925726126606e-12,3.1713531372806796e-12
18.1005,5.711923846616252e-12,3.212256408725245e-12
18.1505,5.381167951027023e-12,3.351784319439702e-12
18.2005,5.5111448440834306e-12,3.3899883902305653e-12
18.2505,5.356875145136288e-12,3.2683167299944467e-12
18.3005,5.271123616650192e-12,3.3042368617706386e-12
18.3505,5.070967506576107e-12,3.2394560460817837e-12
18.4005,5.023420048892534e-12,3.2579351890186687e-12
18.4505,5.31202688810724e-12,3.1761286461295376e-12
18.5005,4.795233778175294e-12,3.190662803495627e-12
18.5505,4.829700494225396e-12,3.1184072783042116e-12
18.6005,4.757444969011929e-12,3.013138452809822e-12
18.6505,5.082594832472527e-12,2.9998500803608263e-12
18.7005,5.235203484863038e-12,3.0299565491905825e-12
18.7505,5.337773109735027e-12,2.9448279131892023e-12
18.8005,5.4116896815051246e-12,2.9118146128862284e-12
18.8505,5.479792590327013e-12,2.965383364321243e-12
18.9005,5.059132549860109e-12,2.921988523042491e-12
18.9505,4.404264944908176e-12,3.205612222500747e-12
19.0005,4.266190449888191e-12,3.23260422903777e-12
19.0505,4.19476544795304e-12,3.2471383864038594e-12
19.1005,4.5817892956481576e-12,3.194815419885938e-12
19.1505,4.101123948322945e-12,3.1665776284318216e-12
19.2005,4.3355391436275515e-12,3.1823575707150045e-12
19.2505,3.924014859222121e-12,3.277660116872647e-12
19.3005,3.693129387850355e-12,3.422794059714024e-12
19.3505,3.867124014657495e-12,3.3785686951572096e-12
19.4005,3.926506429057068e-12,3.367356630903369e-12
19.4505,4.248749461043561e-12,3.0839405622646285e-12
19.5005,4.42087541047449e-12,3.191493326773689e-12
19.5505,4.57763667925658e-12,3.236964476247597e-12
19.6005,4.618332319894049e-12,3.2263753044523032e-12
19.6505,4.917943592546439e-12,3.331021237488146e-12
19.7005,4.969851297441171e-12,3.275583808677491e-12
19.7505,4.8656206260125494e-12,3.2944782132534073e-12
19.8005,5.771929153474561e-12,3.4485402813339537e-12
19.8505,5.790200665597506e-12,3.4524852669047493e-12
19.9005,6.0015688399288535e-12,3.3723397705717427e-12
19.9505,6.461678736115753e-12,3.2421552467354857e-12
20.0005,6.37135932959892e-12,3.2328118598572857e-12
20.0505,6.359939634522079e-12,3.280566948345865e-12
20.1005,5.9467543035600165e-12,3.2915713817801893e-12
20.1505,5.6531643246754154e-12,3.266655683438322e-12
20.2005,5.755526318727826e-12,3.228451612647459e-12
20.2505,6.290175679143561e-12,3.308804739799981e-12
20.3005,6.0131961658252734e-12,3.4813459508174124e-12
20.3505,5.945093257003385e-12,3.4728330872172743e-12
20.4005,5.585684308312265e-12,3.2691472532725087e-12
20.4505,5.266140476980298e-12,3.383551834825583e-12
20.5005,4.9507492620399095e-12,3.369225308279009e-12
20.5505,5.307666640896083e-12,3.3804373725328496e-12
20.6005,5.138032261300101e-12,3.563360124526059e-12
20.6505,5.480623113605328e-12,3.605301550068202e-12
20.7005,5.473148404100487e-12,3.643713251678581e-12
20.7505,5.536475804072059e-12,3.662400025434982e-12
20.8005,5.504293027037326e-12,3.734655550626397e-12
20.8505,5.32759919957566e-12,3.772444359778229e-12
20.9005,5.715245939729514e-12,3.775766452890478e-12
20.9505,5.5049159194960626e-12,3.698527788030689e-12
21.0005,5.527132417191008e-12,3.684408892303631e-12
21.0505,5.687631040725517e-12,3.616721245141558e-12
21.1005,6.043925527122954e-12,3.703303296879547e-12
21.1505,5.905435770463811e-12,3.772444359778229e-12
21.2005,6.136944134294313e-12,3.864632443643138e-12
21.2505,6.099778217589685e-12,3.908234915741406e-12
21.3005,6.128223639871998e-12,3.8507211787355956e-12
21.3505,6.1157657906972626e-12,3.859234042335734e-12
21.4005,6.06801070219411e-12,3.729257149318992e-12
21.4505,5.574056982415845e-12,3.833072559076773e-12
21.5005,5.4197872834687025e-12,3.847606716442862e-12
21.5505,5.86494776064592e-12,3.831826774159679e-12
21.6005,6.0489086667928484e-12,3.917785933439121e-12
21.6505,5.7918617121541384e-12,3.9277522127758685e-12
21.7005,5.661261926638993e-12,3.916747779341544e-12
21.7505,5.489551238847222e-12,3.8459456698867375e-12
21.8005,5.453838737879647e-12,3.820614709905839e-12
21.8505,5.8279894747608715e-12,3.852589856111235e-12
21.9005,6.065726763178742e-12,3.819991817447292e-12
21.9505,5.861833298352236e-12,3.642052205122457e-12
22.0005,5.880104810475182e-12,3.6416369434834256e-12
22.0505,5.703618613833094e-12,3.5994878871217665e-12
22.1005,5.302683501226189e-12,3.5876529304093796e-12
22.1505,5.279013587794191e-12,3.630424879229585e-12
22.2005,4.568500923195106e-12,3.712646683757747e-12
22.2505,4.829700494225396e-12,3.675688397883977e-12
22.3005,4.8039542725976086e-12,3.650149807083564e-12
22.3505,4.99705093480601e-12,3.6260646320197583e-12
22.4005,5.27735254123756e-12,3.79902110467622e-12
22.4505,5.499517518187011e-12,3.7753511912514466e-12
22.5005,5.295624053360505e-12,3.780126700100305e-12
22.5505,5.475847604755013e-12,3.795906642383487e-12
22.6005,5.249945273053141e-12,3.830165727603555e-12
22.6505,5.457368461812488e-12,3.808779753193452e-12
22.7005,5.4652584329564875e-12,3.7834487932125534e-12
22.7505,4.756822076553192e-12,3.713684837855325e-12
22.8005,4.844442282415499e-12,3.6113228438341533e-12
22.8505,5.035877898067269e-12,3.639768266107785e-12
22.9005,4.443299538989014e-12,3.7807495925588514e-12
22.9505,4.3515267167351295e-12,3.642467466761488e-12
23.0005,4.329310219040184e-12,3.6231578005465406e-12
23.0505,4.23919844334293e-12,3.685447046401209e-12
23.1005,3.92609116741791e-12,3.5797629592677883e-12
23.1505,3.927336952335383e-12,3.6042633959706245e-12
23.2005,3.651395593114991e-12,3.5421817809354716e-12
23.2505,2.737612356148138e-12,3.380645003352365e-12
23.3005,2.749239682044558e-12,3.3478393338689065e-12
23.3505,3.0108545147140047e-12,3.400577562025859e-12
23.4005,3.351161428003864e-12,3.537613902906129e-12
23.4505,3.5463343984080546e-12,3.5536014760088273e-12
23.5005,3.6196280777194153e-12,3.547372551423361e-12
23.5505,3.6866928324434085e-12,3.6055091808877177e-12
23.6005,3.5990726265811014e-12,3.799228735495736e-12
23.6505,3.4873672456476393e-12,3.8449075157891595e-12
23.7005,3.513528728914584e-12,3.685239415581693e-12
23.7505,3.345555395875233e-12,3.833072559076773e-12
23.8005,3.4391968955053287e-12,3.796944796481065e-12
23.8505,3.054041725186421e-12,3.817915509252137e-12
23.9005,3.3216778516236566e-12,4.008728232386937e-12
23.9505,3.1842262490624076e-12,3.944570309156629e-12
24.0005,3.141454300229149e-12,3.948930556366456e-12
24.0505,2.8513940452773895e-12,3.836809913828053e-12
24.1005,2.727230815169192e-12,3.7122314221187165e-12
24.1505,2.678022310928986e-12,3.7332021348897875e-12
24.2005,2.905585689187489e-12,3.762893342080513e-12
24.2505,3.543635197753528e-12,3.668628950020448e-12
24.3005,3.503147187935638e-12,3.658662670683702e-12
24.3505,3.4784391204057457e-12,3.6217043848099314e-12
24.4005,3.530762086939635e-12,3.6204585998928382e-12
24.4505,3.5357452266095293e-12,3.599280256302251e-12
24.5005,3.545088613490581e-12,3.6312554025076475e-12
24.5505,3.4794772745036404e-12,3.7834487932125534e-12
24.6005,3.5920131787154182e-12,3.843661730872066e-12
24.6505,3.759155988476453e-12,3.853005117750266e-12
24.7005,4.312907384293449e-12,3.849890655457533e-12
24.7505,3.825182589102552e-12,3.685239415581693e-12
24.8005,4.008935864429901e-12,3.6646839644496525e-12
24.8505,4.097594224390103e-12,3.643713251678581e-12
24.9005,3.5936742252720495e-12,3.592220808438722e-12
24.9505,3.609246536740469e-12,3.5452962432282052e-12
25.0005,3.6470353459038334e-12,3.594920009092424e-12
25.0505,4.308131875443134e-12,3.722197701455463e-12
25.1005,4.697232031334041e-12,3.6860699388597555e-12
25.1505,4.834891264714868e-12,3.732371611611726e-12
25.2005,4.2765719908671366e-12,3.4987869396567193e-12
25.2505,4.319966832159132e-12,3.621081492351385e-12
25.3005,4.289860363320188e-12,3.626687524478305e-12
25.3505,4.445583478004383e-12,3.6117381054731845e-12
25.4005,4.383086601311126e-12,3.733409765709303e-12
25.4505,3.961803668385485e-12,3.826843634491306e-12
25.5005,3.9950245995181135e-12,3.8272588961303366e-12
25.5505,3.69790489670067e-12,3.720329024079823e-12
25.6005,3.3559369368541793e-12,3.678802860176711e-12
25.6505,3.45248526795838e-12,3.6524337460982345e-12
25.7005,3.4099209499447003e-12,3.70787117490889e-12
25.7505,3.491519862039218e-12,3.809402645651999e-12
25.8005,3.5318002410375297e-12,3.805457660081203e-12
25.8505,3.9771683490343256e-12,3.87293767642376e-12
25.9005,3.3584285066891263e-12,3.681086799191382e-12
25.9505,2.984277769807902e-12,3.738808167016708e-12
26.0005,2.763566208595504e-12,3.7197061316212766e-12
26.0505,2.2563241163641877e-12,3.698527788030689e-12
26.1005,1.6546100012244605e-12,3.7213671781774006e-12
26.1505,1.6230501166484637e-12,3.788431932880927e-12
26.2005,2.060112991862103e-12,3.808364491554421e-12
26.2505,1.9369879158518e-12,3.7967371656615495e-12
26.3005,1.80742628443455e-12,3.8496830246380175e-12
26.3505,1.5086455350604756e-12,3.7417149984899255e-12
26.4005,1.939479485686747e-12,3.738808167016708e-12
26.4505,1.5069844885038441e-12,3.8588187806967024e-12
26.5005,1.4361823790274305e-12,3.7736901446953226e-12
26.5505,1.7222976484071903e-12,3.718045085065152e-12
26.6005,1.4916198078550038e-12,3.647242975610345e-12
26.6505,1.4791619586802682e-12,3.698320157211174e-12
26.7005,1.2642640604160798e-12,3.5972039481070952e-12
26.7505,1.585676569124257e-12,3.821445233183901e-12
26.8005,1.6766188680998267e-12,3.78780904042238e-12
26.8505,2.207946135402298e-12,3.68586230804024e-12
26.9005,2.1701573262389334e-12,3.61568309104398e-12
26.9505,2.0648885007124182e-12,3.6684213192009326e-12
27.0005,1.77648929231729e-12,3.621912015629447e-12
27.0505,1.785002155920026e-12,3.4722101947587275e-12
27.1005,1.5005479330968975e-12,3.5284781468474447e-12
27.1505,1.6155754071436225e-12,3.5577540923991385e-12
27.2005,1.4816535285152152e-12,3.5521480602722185e-12
27.2505,1.4779161737627945e-12,3.5795553284482727e-12
27.3005,1.5827697376501522e-12,3.5648135402626678e-12
27.3505,1.2295897135463993e-12,3.730918195875117e-12
27.4005,1.1911780119242979e-12,3.672158673952213e-12
27.4505,1.0138612920038953e-12,3.709532221465014e-12
27.5005,1.275268493853763e-12,3.779503807641758e-12
27.5505,1.757387256916029e-12,3.897438113126596e-12
27.6005,1.9035593538995928e-12,3.847399085623347e-12
27.6505,1.9579586286292714e-12,3.886226048872756e-12
27.7005,1.7252044798812953e-12,4.015372418611436e-12
27.7505,1.6585549867964602e-12,3.960557882259327e-12
27.8005,1.712538999886981e-12,3.984643057323132e-12
27.8505,1.3442019259539662e-12,3.999592476328252e-12
27.9005,1.9131103716002234e-12,3.988795673713443e-12
27.9505,2.017548673848423e-12,4.015580049430951e-12
28.0005,1.9745690941955852e-12,4.0105969097625776e-12
28.0505,2.2035858881911405e-12,4.160298730633297e-12
28.1005,2.3661608199214396e-12,4.1513706053941274e-12
28.1505,2.6612042145430933e-12,4.079737972661259e-12
28.2005,2.1278006390448327e-12,3.991910136006177e-12
28.2505,2.2880916317597635e-12,3.926921689497806e-12
28.3005,2.1329914095343057e-12,3.952667911117736e-12
28.3505,2.1616444626361974e-12,3.74150736767041e-12
28.4005,2.6659797233934086e-12,3.6009413028583753e-12
28.4505,2.623415405379729e-12,3.583085052380037e-12
28.5005,2.889598116079912e-12,3.5417665192964404e-12
28.5505,2.3441519530460734e-12,3.607793119902389e-12
28.6005,2.0522230207181036e-12,3.5328383940572715e-12
28.6505,2.297435018640815e-12,3.4346290164264112e-12
28.7005,1.8281893663924427e-12,3.3223007430684924e-12
28.7505,1.980798018782953e-12,3.310673417175621e-12
28.8005,1.8539355880202295e-12,3.3156565568439947e-12
28.8505,1.6465123992608824e-12,3.295516367350985e-12
28.9005,6.818596114971927e-13,3.3337204381418484e-12
28.9505,7.871284370237081e-13,3.317317603400119e-12
29.0005,1.1469526473539867e-12,3.205196960861716e-12
29.0505,6.478081570862488e-13,3.1362635287825497e-12
29.1005,7.582677531022374e-13,3.1069875832308555e-12
29.1505,6.847664429712976e-13,3.000888234458404e-12
29.2005,1.4503012747587974e-12,2.785159812981736e-12
29.2505,1.3664184236489114e-12,2.7168492733611166e-12
29.3005,1.2715311391013423e-12,2.6695094465115686e-12
29.3505,1.6716357284299324e-12,2.739273401868797e-12
29.4005,9.459660140015864e-13,2.6007836452519177e-12
29.4505,1.3209472741611266e-12,2.5544819724999477e-12
29.500500000000002,1.0695063516510473e-12,2.6817596648629867e-12
29.5505,7.233857754129779e-13,2.8079992031284477e-12
29.6005,6.27875598406672e-13,2.833537793928862e-12
29.6505,3.320016805067025e-13,2.7731172254498334e-12
29.7005,8.693502415769628e-13,2.7982405546112164e-12
29.750500000000002,1.2416323010819768e-12,2.8304233316361282e-12
29.8005,1.622219593370148e-12,2.9751420128384745e-12
29.8505,1.2227378965002947e-12,2.787443751996407e-12
29.9005,9.4721179891906e-13,2.8756868502905206e-12
29.9505,6.816519806776137e-13,2.8109060346016657e-12
30.000500000000002,1.1704149299664054e-12,2.8478643204754356e-12
30.0505,1.4997174098185819e-12,2.848487212933982e-12
30.1005,1.622219593370148e-12,2.8312538549141906e-12
30.1505,1.4444876118105874e-12,2.6296443291645807e-12
30.2005,2.224556600968612e-12,2.721001889751428e-12
30.250500000000002,2.2519638691530305e-12,2.721001889751428e-12
30.3005,2.4272042808776438e-12,2.7079211481219473e-12
30.3505,3.552770953815001e-12,2.6443861173501856e-12
30.4005,3.4693033643442728e-12,2.601198906890949e-12
30.4505,3.4396121571444863e-12,2.6387800852232656e-12
30.500500000000002,3.620043339358573e-12,2.6176017416326782e-12
30.5505,4.11752678306968e-12,2.502159005982026e-12
30.6005,4.238367920064614e-12,2.483679863045141e-12
30.6505,4.3122844918347124e-12,2.356609801501618e-12
30.7005,4.537979192717005e-12,2.4851332787817504e-12
30.750500000000002,4.602967639245208e-12,2.5665245600318502e-12
30.8005,4.70512200247804e-12,2.6790604642092843e-12
30.8505,4.828662340127501e-12,2.576075577729566e-12
30.9005,4.74187265754351e-12,2.543892800704654e-12
30.9505,4.694532830679515e-12,2.5220915646555203e-12
31.000500000000002,4.230270318101036e-12,2.3705210664091607e-12
31.0505,4.575768001880369e-12,2.399589381141339e-12
31.1005,4.64906168119173e-12,2.4199372014538643e-12
31.1505,4.405718360645229e-12,2.523544980392129e-12
31.2005,4.922096208938018e-12,2.4170303699806463e-12
31.250500000000002,4.9370456279477e-12,2.372182112965285e-12
31.3005,4.522614512068164e-12,2.356194539862587e-12
31.3505,4.422121195391964e-12,2.388377316887499e-12
31.4005,4.394921558027124e-12,2.4778662000987056e-12
31.4505,4.482541763889431e-12,2.4444376381567005e-12
31.500500000000002,4.191443354839777e-12,2.5007055902454173e-12
31.5505,4.371044013775548e-12,2.570884807241677e-12
31.6005,4.354848809848392e-12,2.5129558085968354e-12
31.6505,4.6027600084256295e-12,2.4903240492696393e-12
31.7005,5.197829937338831e-12,2.5034047908991198e-12
31.750500000000002,5.155680880964309e-12,2.4656159817472875e-12
31.8005,5.607070282728894e-12,2.480565400752408e-12
31.8505,5.7700604760983505e-12,2.3644997726432095e-12
31.9005,5.679948700401097e-12,2.3406222283989197e-12
31.9505,5.455915046075436e-12,2.3701058047701295e-12
32.0005,5.311196364828925e-12,2.2143826901334588e-12
32.0505,5.314310827122609e-12,2.2841466454906873e-12
32.100500000000004,5.2225380048687234e-12,2.3090623438325547e-12
32.1505,5.573641720776687e-12,2.5104642387626486e-12
32.2005,5.718360402023198e-12,2.513163439416351e-12
32.2505,5.697389689245727e-12,2.4622938886350386e-12
32.3005,5.352930159564288e-12,2.4811882932109548e-12
32.350500000000004,5.162947959649571e-12,2.47018385977663e-12
32.4005,5.140731461954627e-12,2.455857333230056e-12
32.4505,5.0248734646295855e-12,2.575660316090535e-12
32.5005,5.088616126240316e-12,2.7330444772833303e-12
32.5505,5.1261973045841014e-12,2.748201527107966e-12
32.600500000000004,5.194923105864726e-12,2.8117365578797277e-12
32.6505,5.083010094111685e-12,2.89769571715917e-12
32.7005,5.3091200566331354e-12,3.027880240995427e-12
32.7505,5.140108569495889e-12,3.0469822763908587e-12
32.8005,5.383451890042391e-12,3.0166681767415864e-12
32.850500000000004,5.842108370492238e-12,3.086432132098815e-12
32.9005,5.760924720036878e-12,3.0422067675420006e-12
32.9505,6.097494278574317e-12,3.0312023341076757e-12
33.0005,5.9355422393027546e-12,3.041583875083454e-12
33.0505,5.736009021687407e-12,3.0251810403417245e-12
33.100500000000004,5.535230019154586e-12,3.0943221032404066e-12
33.1505,5.3992318323303894e-12,3.2070656382373563e-12
33.2005,5.358120930053762e-12,3.171768398919711e-12
33.2505,5.4590295083691195e-12,3.1860949254662845e-12
33.3005,5.544988667674795e-12,3.2606343896723707e-12
33.350500000000004,5.477923912950802e-12,3.0982670888112023e-12
33.4005,5.533153710958796e-12,3.1001357661868423e-12
33.4505,6.066557286457057e-12,3.0121002987122444e-12
33.5005,5.7254198498888815e-12,2.969535980711554e-12
33.5505,5.87449877834655e-12,2.996527987248577e-12
33.600500000000004,5.9828820661667495e-12,3.008362943960964e-12
33.6505,6.3389689217446075e-12,3.1346024822264253e-12
33.7005,6.245327422114512e-12,3.133771958948363e-12
33.7505,6.38693164106734e-12,3.126712511084834e-12
33.8005,6.5173237957629056e-12,2.9352768954914866e-12
33.850500000000004,6.428042543343967e-12,2.724116352044161e-12
33.9005,6.251141085062722e-12,2.7519388818592464e-12
33.9505,5.8338031377090814e-12,2.6998235461608404e-12
34.0005,5.71213147743583e-12,2.5976691829591845e-12
34.0505,5.714623047270778e-12,2.549498832831574e-12
34.100500000000004,5.67745713056615e-12,2.5555201265975253e-12
34.1505,4.872472443058654e-12,2.4747517378059723e-12
34.2005,4.856484869951077e-12,2.412462491951304e-12
34.2505,4.980440469239696e-12,2.461670996176492e-12
34.3005,5.137824630480521e-12,2.541608861689983e-12
34.350500000000004,4.9044475892738084e-12,2.511294762040711e-12
34.4005,5.009093522341588e-12,2.4506665627421674e-12
34.4505,5.146960386541994e-12,2.4047801516292282e-12
34.5005,4.885137923052969e-12,2.3771652526336584e-12
34.5505,4.7013846477256194e-12,2.3456053680672934e-12
34.600500000000004,4.7289995467296165e-12,2.2723116887783004e-12
34.6505,4.949088215483278e-12,2.310723390388679e-12
34.7005,4.813920551937397e-12,2.3350161962719997e-12
34.7505,4.826170770292554e-12,2.343944321511169e-12
34.8005,4.943066921715489e-12,2.3601395254333827e-12
34.850500000000004,5.346701234976921e-12,2.483679863045141e-12
34.9005,5.5130135214596405e-12,2.4612557345374606e-12
34.9505,5.58277747683816e-12,2.5872876419834064e-12
35.0005,4.7553686608161396e-12,2.5478377862754497e-12
35.0505,4.682697873963516e-12,2.528735750880018e-12
35.100500000000004,4.323496556091974e-12,2.5943470898469352e-12
35.1505,4.711766188704565e-12,2.5054810990942754e-12
35.2005,4.847141483070025e-12,2.5387020302167652e-12
35.2505,4.435617198664594e-12,2.4259584952198156e-12
35.3005,4.0218089752437945e-12,2.418483785717255e-12
35.350500000000004,4.119603091265469e-12,2.361800571989507e-12
35.4005,4.1324762020793624e-12,2.3194438848083328e-12
35.4505,4.259546263661665e-12,2.249264667812073e-12
35.5005,4.085966898493683e-12,2.419106678175802e-12
35.5505,4.268474388903559e-12,2.3989664886827926e-12
35.600500000000004,4.877870844367706e-12,2.5189771023627867e-12
35.6505,5.090277172796948e-12,2.564240621017179e-12
35.7005,4.7339826863995104e-12,2.498421651230746e-12
35.7505,4.998296719723483e-12,2.5195999948213335e-12
35.8005,5.001618812836746e-12,2.456480225688603e-12
35.850500000000004,4.886591338790021e-12,2.4813959240304704e-12
35.9005,4.741665026723931e-12,2.4089327680195394e-12
35.9505,5.0676454134628446e-12,2.5162779017090847e-12
36.0005,4.493961458966272e-12,2.5891563193590464e-12
36.0505,4.358586164600813e-12,2.5810587173979395e-12
36.100500000000004,3.759778880935191e-12,2.6742849553604262e-12
36.1505,3.3781534345491245e-12,2.7459175880932948e-12
36.2005,3.152458733666832e-12,2.701484592716965e-12
36.2505,2.95562471670601e-12,2.741142079244437e-12
36.3005,2.944620283268327e-12,2.68487412715572e-12
36.350500000000004,2.8455803823291796e-12,2.772494332991287e-12
36.4005,2.8061305266091835e-12,2.708128778941463e-12
36.4505,3.1113478313902045e-12,2.678645202570253e-12
36.5005,3.085393978942839e-12,2.762943315293571e-12
36.5505,3.1377169454767284e-12,2.694425144853436e-12
36.600500000000004,3.702472774731407e-12,2.767718824142429e-12
36.6505,3.688146248180461e-12,2.7442565415371704e-12
36.7005,3.914879103160648e-12,2.724739244502708e-12
36.7505,3.782825901908451e-12,2.4629167810935854e-12
36.8005,4.144103527975782e-12,2.5773213626466595e-12
36.850500000000004,4.493130935687956e-12,2.6468776871843724e-12
36.9005,4.485033333724378e-12,2.6524837193112925e-12
36.9505,5.06079359641674e-12,2.6414792858769676e-12
37.0005,4.943066921715489e-12,2.6383648235842344e-12
37.0505,4.958431602364329e-12,2.6352503612915007e-12
37.100500000000004,4.6299596457904686e-12,2.553236187582854e-12
37.1505,4.459702373735749e-12,2.4678999207619587e-12
37.2005,4.4613634202923805e-12,2.5133710702358666e-12
37.2505,4.21220643679767e-12,2.3671989732969115e-12
37.3005,3.741507368812245e-12,1.967302014909941e-12
37.350500000000004,3.3414027794836544e-12,1.9606578286854432e-12
37.4005,3.2965545224546064e-12,1.8879870418549967e-12
37.4505,3.654925317047833e-12,2.0939568148144335e-12
37.5005,3.590352132158787e-12,2.066757177457895e-12
37.5505,3.4225864299390145e-12,1.9897261434176215e-12
37.600500000000004,3.4956724784307966e-12,1.9745690935929857e-12
37.6505,4.017448728032637e-12,2.1076604489024604e-12
37.7005,3.932320092005278e-12,2.1076604489024604e-12
37.7505,3.5409359970990022e-12,2.1857296370403113e-12
37.8005,4.063127508340001e-12,2.3453977372477778e-12
37.850500000000004,4.1243786001157845e-12,2.293697663188403e-12
37.9005,4.389730787537652e-12,2.317782838252208e-12
37.9505,4.580543510730684e-12,2.1653818167277864e-12
38.0005,4.65279903594415e-12,2.1921661924452938e-12
38.0505,4.714673020178671e-12,2.2656675025538024e-12
38.100500000000004,4.338030713462499e-12,2.3819407614825164e-12
38.1505,4.259131002022507e-12,2.349550353638089e-12
38.2005,4.329102588220605e-12,2.38692390115089e-12
38.2505,4.529466329114269e-12,2.404987782448744e-12
38.3005,4.004575617218744e-12,2.477243307640159e-12
38.350500000000004,4.093233977178945e-12,2.4490055161860425e-12
38.4005,4.239613704982088e-12,2.497175866313653e-12
38.4505,4.745817643115509e-12,2.3908688867216857e-12
38.5005,4.754330506718246e-12,2.3912841483607165e-12
38.5505,4.933515904014858e-12,2.3763347293555964e-12
38.600500000000004,5.423939899860281e-12,2.2945281864664654e-12
38.6505,5.048335747242005e-12,2.3350161962719997e-12
38.7005,4.999334873821378e-12,2.294112924827434e-12
38.7505,5.1239133655687335e-12,2.4249203411222376e-12
38.8005,4.568916184834264e-12,2.5048582066357286e-12
38.850500000000004,4.646570111356782e-12,2.4710143830546923e-12
38.9005,4.389315525898494e-12,2.452742870937323e-12
38.9505,4.874548751254443e-12,2.535795198743547e-12
39.0005,5.0726285531327385e-12,2.5725458537978015e-12
39.0505,4.9351769505714895e-12,2.517938948265209e-12
39.100500000000004,5.505746442774378e-12,2.6680560307749594e-12
39.1505,5.0788574777201065e-12,2.7423878641615304e-12
39.2005,5.20571990848283e-12,2.7083364097609785e-12
39.2505,5.4295459319889125e-12,2.7214171513904586e-12
39.3005,5.484568099177328e-12,2.7234934595856142e-12
39.350500000000004,5.553293900457952e-12,2.715603488444023e-12
39.4005,5.593989541095422e-12,2.731591061546721e-12
39.4505,4.80374664177803e-12,2.7280613376149567e-12
39.5005,5.061624119695056e-12,2.6425174399745456e-12
39.5505,4.802293226040977e-12,2.6493692570185593e-12
39.600500000000004,4.847764375528762e-12,2.8707037106221473e-12
39.6505,4.879947152563495e-12,2.925725877793771e-12
39.7005,4.913583345335282e-12,2.9211579997644285e-12
39.7505,4.601514223508156e-12,3.0768811144010993e-12
39.8005,4.458871850457434e-12,3.189624649398049e-12
39.850500000000004,4.6424174949652045e-12,3.2087266847934807e-12
39.9005,4.514101648465428e-12,3.31586418766351e-12
39.9505,4.3542259173896554e-12,3.4591294531292474e-12
40.0005,4.403226790810282e-12,3.4178109200456507e-12
40.0505,4.095517916194313e-12,3.48799013704191e-12
40.100500000000004,3.842208316308024e-12,3.487782506222395e-12
40.1505,3.820199449432657e-12,3.413450672835824e-12
40.2005,3.868369799574968e-12,3.4136583036553394e-12
40.2505,4.013711373280217e-12,3.3897807594110497e-12
40.3005,4.667956085773412e-12,3.2942705824338917e-12
40.350500000000004,4.572238277947527e-12,3.2253371503547256e-12
40.4005,5.033178697412743e-12,3.273715131301851e-12
40.4505,5.50346250375901e-12,3.27329986966282e-12
40.5005,5.81075611673582e-12,3.2253371503547256e-12
40.5505,5.661054295819415e-12,3.2010443444714046e-12
40.600500000000004,5.873460624248656e-12,3.1836033556320977e-12
40.6505,6.366168559109447e-12,3.1094791530650423e-12
40.7005,6.376965361727551e-12,3.1192378015822736e-12
40.7505,6.365545666650711e-12,3.1912856959541734e-12
40.8005,6.2978580194679805e-12,3.2049893300422007e-12
40.850500000000004,6.443199593173229e-12,3.2112182546276675e-12
40.9005,6.262560780139563e-12,3.2045740684031695e-12
40.9505,6.814235867760769e-12,3.2766219627750692e-12
41.0005,6.754853453361196e-12,3.2612572821309175e-12
41.0505,6.913483399519496e-12,3.3982936230111877e-12
41.100500000000004,7.288049398039877e-12,3.711400898840654e-12
41.1505,7.24714612658283e-12,3.692714125084253e-12
41.2005,7.55443973955964e-12,3.742960783407019e-12
41.2505,7.382729051767869e-12,3.639145373649238e-12
41.3005,7.235103539047252e-12,3.780957223378367e-12
41.350500000000004,7.078134639445584e-12,3.818538401710684e-12
41.4005,7.176551647925995e-12,3.972808100610745e-12
41.4505,6.968297935888332e-12,4.039665224494756e-12
41.5005,6.919919954926442e-12,4.046932303177801e-12
41.5505,7.1121860938565276e-12,3.9613884055373896e-12
41.600500000000004,7.037438998808115e-12,3.847814347262377e-12
41.6505,6.6446014881647865e-12,3.891624450180161e-12
41.7005,6.581274088193214e-12,3.833487820715804e-12
41.7505,5.9091731252162315e-12,3.76912226666598e-12
41.8005,5.8909016130932856e-12,3.853005117750266e-12
41.850500000000004,5.968763170435383e-12,3.917578302619606e-12
41.9005,6.073201472683583e-12,3.819368924988745e-12
41.9505,6.193834978858939e-12,3.849267762998986e-12
42.0005,6.164351402478731e-12,3.884357371497117e-12
42.0505,5.762793397413089e-12,3.845530408247706e-12
42.100500000000004,6.119087883810525e-12,3.9074043924633436e-12
42.1505,6.202555473281253e-12,3.854043271847844e-12
42.2005,6.717064644197832e-12,3.76725358929034e-12
42.2505,6.7079288881363594e-12,3.8336954515353194e-12
42.3005,7.117792125985159e-12,3.8181231400716525e-12
42.350500000000004,6.753815299263302e-12,3.8031737210665316e-12
42.4005,6.770633395649195e-12,3.8422083151354575e-12
42.4505,7.223060951511674e-12,3.7176298234261205e-12
42.5005,7.1661701069470485e-12,3.740469213572833e-12
42.5505,7.459137193372914e-12,3.8347336056328974e-12
42.600500000000004,7.598249842490794e-12,3.883319217399539e-12
42.6505,7.696666850971204e-12,3.902005991155939e-12
42.7005,7.598249842490794e-12,3.904912822629157e-12
42.7505,7.418441552735443e-12,3.9507992337420955e-12
42.8005,7.391449546190184e-12,3.9817362258499145e-12
42.850500000000004,7.326045838022821e-12,4.094895022485895e-12
42.9005,6.5218916737936414e-12,4.1357982939304605e-12
42.9505,6.297650388648402e-12,4.087005051344304e-12
43.0005,6.163313248380836e-12,4.084721112329633e-12
43.0505,5.507822750970167e-12,4.152616390311221e-12
43.100500000000004,5.36621853201734e-12,4.2128293279707335e-12
43.1505,5.432868025102175e-12,4.226948223697792e-12
43.2005,5.372655087424287e-12,4.2389908112296945e-12
43.2505,5.2011520304520935e-12,4.256847061708033e-12
43.3005,5.1631555904691505e-12,4.247088413190801e-12
43.350500000000004,5.2501529038727205e-12,4.219265883375716e-12
43.4005,5.281297526809559e-12,4.0502543962900495e-12
43.4505,5.299569038932505e-12,3.998139060591644e-12
43.5005,5.229182191095249e-12,4.095102653305411e-12
43.5505,4.845688067332973e-12,4.169226855872466e-12
43.600500000000004,5.154850357685993e-12,4.248957090566442e-12
43.6505,5.283789096644506e-12,4.209299604038969e-12
43.7005,5.2707083550110344e-12,4.136005924749976e-12
43.7505,5.268009154356508e-12,4.196841754868035e-12
43.8005,5.442626673622384e-12,4.216774313541529e-12
43.850500000000004,6.006551979598747e-12,4.216774313541529e-12
43.9005,5.704033875472252e-12,3.925468273761198e-12
43.9505,5.923084390128019e-12,3.966786806844794e-12
44.0005,5.567828057828477e-12,3.988795673713443e-12
44.0505,5.3786763811920755e-12,3.960557882259327e-12
44.100500000000004,5.31015821073103e-12,3.8143857853203725e-12
44.1505,5.2912638061493475e-12,3.7967371656615495e-12
44.2005,5.012623246274429e-12,3.68212495328896e-12
44.2505,5.089031387879474e-12,3.6154754602244646e-12
44.3005,5.102527391152104e-12,3.6038481343315933e-12
44.350500000000004,5.348154650713973e-12,3.564190647804121e-12
44.4005,5.0695140908390545e-12,3.5565083074820453e-12
44.4505,4.993936472512326e-12,3.5502793828965785e-12
44.5005,5.319916859251239e-12,3.4819688432759588e-12
44.5505,5.70071178235899e-12,3.5581693540381697e-12
44.600500000000004,5.790408296417086e-12,3.578932435989726e-12
44.6505,6.009251180253273e-12,3.6561711008495145e-12
44.7005,6.539332662638271e-12,3.76351623453906e-12
44.7505,7.386674037339867e-12,4.0037450927185635e-12
44.8005,7.327914515399032e-12,3.930243782610055e-12
44.850500000000004,7.40764475011734e-12,3.859026411516218e-12
44.9005,8.057736846218957e-12,3.768084112568402e-12
44.9505,7.675280876554575e-12,3.7325792424312415e-12
45.0005,7.783456533555195e-12,3.706833020811312e-12
45.0505,7.958074052821073e-12,3.708494067367436e-12
45.100500000000004,7.639776006406579e-12,3.7464905073387836e-12
45.1505,7.635831020834579e-12,3.700396465406329e-12
45.2005,7.73985406144362e-12,3.582254529101975e-12
45.2505,8.144734159622527e-12,3.638730112010207e-12
45.3005,8.015795420664013e-12,3.5909750235216284e-12
45.350500000000004,8.07247863440906e-12,3.658870301503217e-12
45.4005,7.532638503503853e-12,3.572703511404259e-12
45.4505,7.45602273107923e-12,3.511660050466684e-12
45.5005,7.601364304784478e-12,3.4998250937542973e-12
45.5505,7.789685458142563e-12,3.5081303265349198e-12
45.600500000000004,7.375669603902185e-12,3.405768332513748e-12
45.6505,7.493603909423015e-12,3.4095056872650282e-12
45.7005,7.994409446247384e-12,3.4215482747969307e-12
45.7505,8.296512288734722e-12,3.406183594152779e-12
45.8005,8.30045727430672e-12,3.3482545955079378e-12
45.850500000000004,8.866666519298452e-12,3.4387816328167224e-12
45.9005,8.737104887881203e-12,3.689392031972004e-12
45.9505,8.642425234153211e-12,3.673612089688822e-12
46.0005,8.867497042576767e-12,3.857572995779609e-12
46.0505,9.360827869896295e-12,3.977791240279119e-12
46.100500000000004,9.397786155781344e-12,4.028453160240915e-12
46.1505,9.374739134808083e-12,4.020978450738355e-12
46.2005,9.031110128404962e-12,4.120641244105825e-12
46.2505,9.074920231336115e-12,4.0319828841726805e-12
46.3005,9.234795962411888e-12,3.985888842240226e-12
46.350500000000004,9.115200610334426e-12,4.00810533992839e-12
46.4005,9.172714347357789e-12,4.0068595550112975e-12
46.4505,9.225660206350415e-12,4.055445166777939e-12
46.5005,9.334458755809771e-12,4.051084919568112e-12
46.5505,9.033809329059487e-12,4.108806287393438e-12
46.600500000000004,9.030071974307067e-12,4.119603090008247e-12
46.6505,8.85150946946919e-12,4.145141680808661e-12
46.7005,9.179150902764735e-12,4.192066246019178e-12
46.7505,9.305390441068722e-12,4.263283617113015e-12
46.8005,9.240609625360097e-12,4.18542205979468e-12
46.850500000000004,9.352315006293559e-12,4.218020098458623e-12
46.9005,9.728749682190152e-12,4.2250795463221516e-12
46.9505,9.699473736629523e-12,4.247296044010317e-12
47.0005,9.761347720864044e-12,4.245634997454192e-12
47.0505,9.78128027954362e-12,4.31311501379675e-12
47.100500000000004,9.76778427627099e-12,4.211791173873156e-12
47.1505,9.563890811444486e-12,4.2389908112296945e-12
47.2005,1.0031890678775383e-11,4.175663411277449e-12
47.2505,9.787301573311409e-12,4.321212615757857e-12
47.3005,9.525894371461542e-12,4.29816559479163e-12
47.350500000000004,1.0024000707631385e-11,4.428973011086433e-12
47.4005,1.027834846161557e-11,4.396582603242006e-12
47.4505,1.0342298754045878e-11,4.409870975691001e-12
47.5005,1.0240559652452204e-11,4.44267664517446e-12
47.5505,9.88779488998761e-12,4.31685236854803e-12
47.600500000000004,9.861841037540243e-12,4.297335071513567e-12
47.6505,1.025696248719894e-11,4.259753893181251e-12
47.7005,1.0272742429486937e-11,4.2753262046449176e-12
47.7505,1.0163736249208002e-11,4.327233909523808e-12
47.8005,1.0309700715371986e-11,4.377895829485605e-12
47.850500000000004,1.0122625346931375e-11,4.315606583630936e-12
47.9005,1.0456910966453445e-11,4.364192195397578e-12
47.9505,1.0638380302765427e-11,4.405095466842144e-12
48.0005,1.0359947373710088e-11,4.441223229437851e-12
48.0505,1.0996543466539073e-11,4.57036959917653e-12
48.100500000000004,1.1082917887483907e-11,4.600060806367255e-12
48.1505,1.1067760837654645e-11,4.698685445637147e-12
48.2005,1.134141825785967e-11,4.599230283089193e-12
48.2505,1.1038277261274438e-11,4.656951650914519e-12
48.3005,1.1485721677467023e-11,4.664011098778048e-12
48.350500000000004,1.1681932801969108e-11,4.7607670606723e-12
48.4005,1.1322939114917145e-11,4.845272804215133e-12
48.4505,1.1290963968701991e-11,4.8517093596201155e-12
48.5005,1.1409313535861978e-11,4.7651273078821265e-12
48.5505,1.2121487247017694e-11,4.718410373491125e-12
48.600500000000004,1.195995046938529e-11,4.7111432948080805e-12
48.6505,1.2275341684325678e-11,4.774470694760326e-12
48.7005,1.2141004544058114e-11,4.672523962378186e-12
48.7505,1.1798206060933307e-11,4.7607670606723e-12
48.8005,1.1882919435321508e-11,4.78505986655562e-12
48.850500000000004,1.1718060564575841e-11,5.106680005985224e-12
48.9005,1.1124028789760533e-11,5.0223818932619064e-12
48.9505,1.1103680969441799e-11,4.995805148363914e-12
49.0005,1.0752577253533835e-11,5.058302025038098e-12
49.0505,1.0807391789902672e-11,5.268424414387846e-12
49.100500000000004,1.0874871806265824e-11,5.269047306846393e-12
49.1505,1.1311519419840304e-11,5.480830742752265e-12
49.2005,1.1235734170693997e-11,5.5030472404404305e-12
49.2505,1.0796594987284568e-11,5.507615118469773e-12
49.3005,1.1017929440955702e-11,5.492250437825621e-12
49.350500000000004,9.978321927324021e-12,5.673512143262706e-12
49.4005,1.0299942066851777e-11,5.710678059955991e-12
49.4505,1.0133629780369057e-11,5.739123482229623e-12
49.5005,1.0618863005725007e-11,5.757394994346993e-12
49.5505,1.0931139758371712e-11,5.759471302542148e-12
49.600500000000004,1.1075027916339907e-11,5.801205097264776e-12
49.6505,1.0884630454786033e-11,5.724174063224503e-12
49.7005,1.0610557772941851e-11,5.709224644219382e-12
49.7505,1.062592245359069e-11,5.798505896611074e-12
49.8005,1.05893794293448e-11,5.77670466056194e-12
49.850500000000004,1.0043725635491383e-11,5.705902551107133e-12
49.9005,1.0141727382332636e-11,5.709224644219382e-12
49.9505,1.0290806310790304e-11,5.679741067848173e-12
50.0005,9.571988413408063e-12,5.947169563384215e-12
50.0505,9.565344227181538e-12,5.91934703356913e-12
50.100500000000004,9.538559851455856e-12,5.938449068964562e-12
50.1505,9.038169576270644e-12,5.717945138639036e-12
50.2005,9.248084334864939e-12,5.662300079008866e-12
50.2505,9.23022808438115e-12,5.674342666540768e-12
50.3005,8.64678548136437e-12,5.595442955124855e-12
50.350500000000004,8.941205983527286e-12,5.6517109072135716e-12
50.4005,9.257220090926412e-12,5.655033000325821e-12
50.4505,9.008270738251279e-12,5.671643465887066e-12
50.5005,9.239156209623045e-12,5.537721587299529e-12
50.5505,9.457376201000496e-12,5.503670132898977e-12
50.600500000000004,9.550810069811012e-12,5.462974492273927e-12
50.6505,8.955532510078231e-12,5.439096948029637e-12
50.7005,9.056856350032748e-12,5.413973618868254e-12
50.7505,9.300822563037986e-12,5.424147529024517e-12
50.8005,9.491012393772282e-12,5.508238010928319e-12
50.850500000000004,9.720859711046152e-12,5.651918538033087e-12
50.9005,9.720029187767838e-12,5.743276098619934e-12
50.9505,9.76383929069899e-12,5.727496156336752e-12
51.0005,9.994932392890336e-12,5.900037367354183e-12
51.0505,9.757610366111623e-12,5.963157136486914e-12
51.100500000000004,9.836717708371194e-12,5.979767602048158e-12
51.1505,1.0351849771746509e-11,6.109536864245384e-12
51.2005,1.010601488136506e-11,6.048493403307809e-12
51.2505,1.0359739742890507e-11,6.039150016429609e-12
51.3005,1.0536018308713015e-11,5.943016946993904e-12
51.350500000000004,1.0922834525588555e-11,5.976030247296878e-12
51.4005,1.1006717376698441e-11,5.9880728348287805e-12
51.4505,1.0768772457460992e-11,5.985581264994594e-12
51.5005,1.0620939313920796e-11,5.9982467449850434e-12
51.5505,1.1171576247444108e-11,5.874083514914738e-12
51.600500000000004,1.1264179592976308e-11,5.846676246738684e-12
51.6505,1.0997996882276127e-11,5.779196230396126e-12
51.7005,1.1440458158798818e-11,5.831519196914048e-12
51.7505,1.1457899147643447e-11,5.78231069268886e-12
51.8005,1.1437551327324713e-11,5.633647025915718e-12
51.850500000000004,1.1232619708400313e-11,5.512182996499115e-12
51.9005,1.1536175966624703e-11,5.531077401075031e-12
51.9505,1.1786786365856466e-11,5.609354220032398e-12
52.0005,1.1650580548212691e-11,5.84916781657287e-12
52.0505,1.1802151046505306e-11,5.86930800606588e-12
52.100500000000004,1.2071448219499173e-11,5.922046234222833e-12
52.1505,1.1786786365856466e-11,6.047247618390716e-12
52.2005,1.1566905327922384e-11,6.1249015448895356e-12
52.2505,1.2040718858201492e-11,6.151270658968012e-12
52.3005,1.2214505854189053e-11,6.155838536997355e-12
52.350500000000004,1.2470929916369026e-11,6.286645953292158e-12
52.4005,1.2329325697416199e-11,6.3109387591754786e-12
52.4505,1.234655905544125e-11,6.453165870543638e-12
52.5005,1.2820164954900779e-11,6.299103802463092e-12
52.5505,1.3320139968446833e-11,6.300141956560669e-12
52.600500000000004,1.3773605678407208e-11,6.177639773046488e-12
52.6505,1.3155073466881587e-11,6.180338973700191e-12
52.7005,1.3149882696392114e-11,6.24678083594517e-12
52.7505,1.3097559729858225e-11,6.177432142226972e-12
52.8005,1.3326991785492938e-11,6.351426768981013e-12
52.850500000000004,1.3730833729573948e-11,6.085244058362064e-12
52.9005,1.3804335039704889e-11,6.069671746898397e-12
52.9505,1.4092734248100016e-11,6.0837906426254545e-12
53.0005,1.3632624351913117e-11,5.8628714506608976e-12
53.0505,1.3726058220723634e-11,5.826951318884706e-12
53.100500000000004,1.3721905604332055e-11,5.8367099674019366e-12
53.1505,1.3847106988538147e-11,5.921838603403317e-12
53.2005,1.3978744928151186e-11,5.912287585705601e-12
53.2505,1.3925591438338982e-11,5.891939765393076e-12
53.3005,1.4598107662955123e-11,5.81926897856263e-12
53.350500000000004,1.511676945026328e-11,5.8562272644364e-12
53.4005,1.5026865305385604e-11,5.824044487411487e-12
53.4505,1.49195201716633e-11,5.805357713655087e-12
53.5005,1.480573848253405e-11,5.642782781974403e-12
53.5505,1.4654167984241432e-11,5.654202477047759e-12
53.600500000000004,1.4773348074679735e-11,5.64714302918423e-12
53.6505,1.532751473213589e-11,5.7214748625708e-12
53.7005,1.546621211961461e-11,5.7650773346690684e-12
53.7505,1.5505661975334608e-11,5.683478422599453e-12
53.8005,1.5121960220752752e-11,5.454461628673789e-12
53.850500000000004,1.481674291597173e-11,5.3608201290722706e-12
53.9005,1.4956893719187507e-11,5.425808575580642e-12
53.9505,1.538315979178304e-11,5.281920417656358e-12
54.0005,1.4626137823598276e-11,5.208626738367365e-12
54.0505,1.4514224811845236e-11,5.137409367273527e-12
54.100500000000004,1.4663511371122484e-11,5.223160895733454e-12
54.1505,1.4483495450547556e-11,5.443457195239464e-12
54.2005,1.456405620854418e-11,5.47169498669358e-12
54.2505,1.4571115656409862e-11,5.5057464410941325e-12
54.3005,1.5257127884298633e-11,5.3485699107208525e-12
54.350500000000004,1.4960423443120348e-11,5.533984232548249e-12
54.4005,1.507192119323423e-11,5.555162576138836e-12
54.4505,1.4443215071549244e-11,5.571150149241534e-12
54.5005,1.4461901845311347e-11,5.807018760211212e-12
54.5505,1.4407502570581669e-11,5.763623918932459e-12
54.600500000000004,1.4517754535778078e-11,5.650465122296479e-12
54.6505,1.4255309179830316e-11,5.734970865839312e-12
54.7005,1.4115988899892856e-11,5.7484668691078235e-12
54.7505,1.436639166830504e-11,5.779819122854673e-12
54.8005,1.3415650145453139e-11,5.930974359462001e-12
54.850500000000004,1.3805580824622362e-11,5.750335546483463e-12
54.9005,1.36859854725449e-11,5.699465995702151e-12
54.9505,1.4141319859881485e-11,5.7474287150102455e-12
55.0005,1.4300365067678943e-11,5.778158076298549e-12
55.0505,1.4290191157519575e-11,5.789577771371905e-12
55.100500000000004,1.4109137082846752e-11,5.783141215966922e-12
55.1505,1.3871192163609303e-11,5.742237944522356e-12
55.2005,1.4036881557633286e-11,5.7137925222487245e-12
55.2505,1.4319674733899782e-11,5.600633725612744e-12
55.3005,1.4441346394173034e-11,5.466504216205692e-12
55.350500000000004,1.4345836217166728e-11,5.377015332994484e-12
55.4005,1.4401066015174722e-11,5.399647092321681e-12
55.4505,1.4767949673370685e-11,5.286695926505216e-12
55.5005,1.4957101350007084e-11,5.340472308759746e-12
55.5505,1.4577967473455967e-11,5.32905261368639e-12
55.600500000000004,1.5108671848299702e-11,5.265309952095113e-12
55.6505,1.4999665668020765e-11,5.2447545009630725e-12
55.7005,1.5059670974879076e-11,5.1442611843175405e-12
55.7505,1.519380048432706e-11,5.175405807244875e-12
55.8005,1.4983678094913188e-11,5.344002032691511e-12
55.850500000000004,1.458917953771323e-11,5.359989605794209e-12
55.9005,1.3987050160934344e-11,5.303721653705491e-12
55.9505,1.3881573704588248e-11,5.337150215647497e-12
56.0005,1.3915002266540456e-11,5.268632045207362e-12
56.0505,1.3981236497986133e-11,5.25513604193885e-12
56.100500000000004,1.4221880617878109e-11,5.194300211820791e-12
56.1505,1.394137138062698e-11,5.1004510813997574e-12
56.2005,1.400905902780971e-11,5.177689746259546e-12
56.2505,1.4016533737314552e-11,5.316802395334972e-12
56.3005,1.4340230185038097e-11,5.2549284111193346e-12
56.350500000000004,1.4314483963410309e-11,5.389265551345903e-12
56.4005,1.459291689246565e-11,5.26593284455366e-12
56.4505,1.466600294095743e-11,5.196376520015947e-12
56.5005,1.455014494363239e-11,5.13076518104903e-12
56.5505,1.436244668273304e-11,5.098374773204601e-12
56.600500000000004,1.432237393455431e-11,5.109171575819411e-12
56.6505,1.4163743988396009e-11,5.126404933839203e-12
56.7005,1.4171011067081272e-11,5.16066401905927e-12
56.7505,1.4436778516142298e-11,5.198868089850133e-12
56.8005,1.4112459175960015e-11,5.1992833514891646e-12
56.850500000000004,1.4048093621890547e-11,5.239563730475183e-12
56.9005,1.39529987065234e-11,5.218800648523627e-12
56.9505,1.3966079448156872e-11,5.260742074065771e-12
57.0005,1.3792915344628048e-11,5.218385386884596e-12
57.0505,1.3852090128208042e-11,5.2956240517443845e-12
57.100500000000004,1.42081769837859e-11,5.204889383616084e-12
57.1505,1.515704982926159e-11,5.252852102924179e-12
57.2005,1.5026865305385604e-11,5.258665765870615e-12
57.2505,1.5066938053564338e-11,5.1693845134789235e-12
57.3005,1.5276437550519474e-11,5.246207916699681e-12
57.350500000000004,1.5091023228635493e-11,5.23458059080681e-12
57.4005,1.4750093422886895e-11,5.143430661039478e-12
57.4505,1.46180402216347e-11,5.281920417656358e-12
57.5005,1.4429511437457035e-11,5.261572597343833e-12
57.5505,1.4473529171207767e-11,5.218800648523627e-12
57.600500000000004,1.4939245099523298e-11,5.124120994824531e-12
57.6505,1.52131101505479e-11,4.987915177222323e-12
57.7005,1.5219339075135267e-11,5.045013652589102e-12
57.7505,1.500070382211866e-11,5.28835697306134e-12
57.8005,1.5400185518988513e-11,5.280259371100233e-12
57.850500000000004,1.5256089730200738e-11,5.277767801266047e-12
57.9005,1.5550925494002813e-11,5.316802395334972e-12
57.9505,1.4949211378863087e-11,5.1272354571172644e-12
58.0005,1.5092061382733387e-11,5.1907704878890265e-12
58.0505,1.5282251213467685e-11,5.2281440354018276e-12
58.100500000000004,1.5487182832392084e-11,5.225444834748125e-12
58.1505,1.5654740903792276e-11,5.2050970144356e-12
58.2005,1.5623803911675017e-11,5.185164455762106e-12
58.2505,1.5746306095226584e-11,5.3143108255007854e-12
58.3005,1.5846799411902783e-11,5.259703919968193e-12
58.350500000000004,1.5702703623115008e-11,5.280467001919749e-12
58.4005,1.6248772678607582e-11,5.358328559238084e-12
58.4505,1.654298554995092e-11,5.288564603880856e-12
58.5005,1.611568132325749e-11,5.417295711980504e-12
58.5505,1.584326968796994e-11,5.406083647726663e-12
58.600500000000004,1.6124609448499386e-11,5.410236264116974e-12
58.6505,1.6030345056410552e-11,5.333620491715732e-12
58.7005,1.628635385695137e-11,5.386773981511716e-12
58.7505,1.6047370783616024e-11,5.40857521756085e-12
58.8005,1.5378176652113148e-11,5.401308138877806e-12
58.850500000000004,1.554012869138471e-11,5.3869816123312316e-12
58.9005,1.5315264513780734e-11,5.423109374926939e-12
58.9505,1.5627956528066595e-11,5.248076594075321e-12
59.0005,1.5647058563467856e-11,5.2871111881442464e-12
59.0505,1.540828312095209e-11,5.202813075420929e-12
59.100500000000004,1.578970093651858e-11,5.3122345173056294e-12
59.1505,1.5626087850690386e-11,5.32344658155947e-12
59.2005,1.543922011306935e-11,5.304759807803069e-12
59.2505,1.5293255646905366e-11,5.2827509409344196e-12
59.3005,1.5140854625334433e-11,5.484983359142576e-12
59.350500000000004,1.527103914921042e-11,5.436397747375935e-12
59.4005,1.5342464151145572e-11,5.437643532293029e-12
59.4505,1.5707063870326167e-11,5.318878703530128e-12
59.5005,1.5452508485522403e-11,5.297907990759056e-12
59.5505,1.5370494311788728e-11,5.276106754709922e-12
59.600500000000004,1.5674673462471852e-11,4.9721352349391404e-12
59.6505,1.5439012482249773e-11,4.95344846118274e-12
59.7005,1.557044279104323e-11,4.8978034015525695e-12
59.7505,1.6397021083786936e-11,5.006601950978724e-12
59.8005,1.6760582648869636e-11,4.9891609621394166e-12
59.850500000000004,1.6732967749865637e-11,5.09422215681429e-12
59.9005,1.711729239690623e-11,5.257419980953522e-12
59.9505,1.7066838107748552e-11,5.2881493422418244e-12
60.0005,1.699769704482877e-11,5.275899123890406e-12
60.0505,1.7522587756724294e-11,5.310781101569021e-12
60.100500000000004,1.734174131287105e-11,5.4297535611514375e-12
60.1505,1.7419187608573988e-11,5.3747313939798135e-12
60.2005,1.71540430519717e-11,5.413973618868254e-12
60.2505,1.73431947286081e-11,5.292301958632136e-12
60.3005,1.7221107806695694e-11,5.399647092321681e-12
60.350500000000004,1.736852568859673e-11,5.403176816253445e-12
60.4005,1.6983578149097402e-11,5.445948765073651e-12
60.4505,1.6947865648129826e-11,5.5040853945380085e-12
60.5005,1.692398810387825e-11,5.520903490918768e-12
60.5505,1.6240052184185268e-11,5.549971805650947e-12
60.600500000000004,1.595788190037751e-11,5.4874749289767635e-12
60.6505,1.5801328262414998e-11,5.5119753656796e-12
60.7005,1.5554455217935654e-11,5.4490632273663845e-12
60.7505,1.465624429243722e-11,5.431622238527077e-12
60.8005,1.4775216752055947e-11,5.433283285083202e-12
60.850500000000004,1.5239894526273584e-11,5.414388880507285e-12
60.9005,1.608910457835139e-11,5.466504216205692e-12
60.9505,1.616634324323475e-11,5.2800517402807176e-12
61.0005,1.6141427544885278e-11,5.267593891109784e-12
61.0505,1.5987365476757717e-11,5.257004719314491e-12
61.100500000000004,1.6224895134356008e-11,5.204058860338023e-12
61.1505,1.626102289696274e-11,5.2030207062404446e-12
61.2005,1.612377892522107e-11,5.059340179135676e-12
61.2505,1.608142223802697e-11,5.118722593517126e-12
61.3005,1.590493604138488e-11,5.1751981764253596e-12
61.350500000000004,1.5936911187600035e-11,5.181427101010826e-12
61.4005,1.548157680026345e-11,5.2891874963394024e-12
61.4505,1.4993644374252978e-11,5.358328559238084e-12
61.5005,1.4959592919842034e-11,5.389473182165418e-12
61.5505,1.5349731229830835e-11,5.3940410601947604e-12
61.600500000000004,1.5038285000462445e-11,5.444080087698011e-12
61.6505,1.4976203385408345e-11,5.488305452254825e-12
61.7005,1.501274640965424e-11,5.518204290265066e-12
61.7505,1.5099536092238227e-11,5.645066720989074e-12
61.8005,1.5123206005670227e-11,5.5950276934858236e-12
61.850500000000004,1.499094517359845e-11,5.626587578052189e-12
61.9005,1.4744072129119107e-11,5.527340046323751e-12
61.9505,1.541617309209609e-11,5.448440334907838e-12
62.0005,1.5457491625192296e-11,5.5319079243530935e-12
62.0505,1.576042499095795e-11,5.5485183899143384e-12
62.100500000000004,1.5707479131965324e-11,5.6560711544233984e-12
62.1505,1.5697097590986377e-11,5.679325806209142e-12
62.2005,1.578513305848784e-11,5.7158688304438805e-12
62.2505,1.586278698501036e-11,5.7667383812251925e-12
62.3005,1.5951030083331403e-11,5.6982202107850575e-12
62.350500000000004,1.6105507413098125e-11,5.606655019378695e-12
62.4005,1.6393491359854095e-11,5.820514763479723e-12
62.4505,1.6424428351971354e-11,5.7463905609126675e-12
62.5005,1.6222403564521058e-11,5.7100551674974444e-12
62.5505,1.5946462205300667e-11,5.642159889515856e-12
62.600500000000004,1.6180046877326957e-11,5.68036396030672e-12
62.6505,1.615450828651875e-11,5.670812942609004e-12
62.7005,1.6223234087799376e-11,5.526509523045689e-12
62.7505,1.641363154935325e-11,5.356875143501475e-12
62.8005,1.6177970569131168e-11,5.351892003833102e-12
62.850500000000004,1.5950822452511823e-11,5.4388893172101216e-12
62.9005,1.5229928246933794e-11,5.437020639834482e-12
62.9505,1.5372778250804094e-11,5.41044389493649e-12
63.0005,1.5361150924907676e-11,5.370163515950471e-12
63.0505,1.527311545740621e-11,5.358743820877115e-12
63.100500000000004,1.5088324027980966e-11,5.200736767225773e-12
63.1505,1.490602416839067e-11,5.167931097742314e-12
63.2005,1.4570285133131547e-11,5.246000285880165e-12
63.2505,1.4988453603763504e-11,5.127858349575811e-12
63.3005,1.497329655393424e-11,5.096506095828962e-12
63.350500000000004,1.5337896273114836e-11,5.109586837458442e-12
63.4005,1.5392295547844513e-11,4.91275282055769e-12
63.4505,1.534433282852178e-11,4.900710233025788e-12
63.5005,1.5380460591128514e-11,4.839251510449182e-12
63.5505,1.4391099735834932e-11,4.774678325579842e-12
63.600500000000004,1.463153622490733e-11,4.869357979278938e-12
63.6505,1.4533119216426918e-11,4.861675638956862e-12
63.7005,1.4686350761276166e-11,4.864167208791049e-12
63.7505,1.4957516611646245e-11,4.754122874447801e-12
63.8005,1.4918482017565404e-11,4.786305651472714e-12
63.850500000000004,1.478372961565868e-11,4.6822826108954174e-12
63.9005,1.4207138829688005e-11,4.481295977604354e-12
63.9505,1.4150870877582116e-11,4.544623377556601e-12
64.0005,1.4226240865089266e-11,4.523860295605045e-12
64.0505,1.4131145949722119e-11,4.575560369664419e-12
64.1005,1.4342929385692622e-11,4.500398012999786e-12
64.15050000000001,1.4303894791611784e-11,4.48710964055079e-12
64.2005,1.429704297456568e-11,4.488563056287399e-12
64.2505,1.4618870744913016e-11,4.386201062266227e-12
64.3005,1.448640228202166e-11,4.35567933179744e-12
64.3505,1.5067768576842653e-11,4.188121260448382e-12
64.40050000000001,1.5136702008942855e-11,4.087835574622366e-12
64.4505,1.5005271700149396e-11,4.1656971319407015e-12
64.5005,1.4629875178350697e-11,4.103615516905549e-12
64.5505,1.508790876634181e-11,3.97260046979123e-12
64.6005,1.5045344448328127e-11,3.8839421098580854e-12
64.65050000000001,1.524010215709316e-11,3.870446106589574e-12
64.7005,1.517656712630201e-11,4.0373812854800846e-12
64.7505,1.55382600140085e-11,3.926506427858775e-12
64.8005,1.5419287554389774e-11,3.969278376678981e-12
64.8505,1.5007555639164765e-11,4.1225099214814644e-12
64.90050000000001,1.4901663921179513e-11,4.249372352205473e-12
64.9505,1.50702601466776e-11,4.248126567288379e-12
65.0005,1.5053857311930865e-11,4.404472574383597e-12
65.0505,1.472434720125911e-11,4.3720821665391695e-12
65.1005,1.474947053042816e-11,4.3843323848905876e-12
65.15050000000001,1.4910176784782247e-11,4.4406003369793044e-12
65.2005,1.459478556984186e-11,4.4779738844921055e-12
65.2505,1.4618663114093436e-11,4.434994304852384e-12
65.3005,1.452315293708713e-11,4.426896702891277e-12
65.3505,1.3671451315174375e-11,4.4603252648332826e-12
65.40050000000001,1.3739554223996264e-11,4.435824828130446e-12
65.4505,1.3624526749949538e-11,4.349865668851004e-12
65.5005,1.3724189543347423e-11,4.276987251201042e-12
65.5505,1.3506177182789551e-11,4.188536522087413e-12
65.6005,1.34347521808544e-11,4.170057379150528e-12
65.65050000000001,1.3181442580968111e-11,4.240859488605335e-12
65.7005,1.382530575248236e-11,4.425858548793699e-12
65.7505,1.3409628851685351e-11,4.60359053029902e-12
65.8005,1.3384090260877143e-11,4.568916183439921e-12
65.8505,1.3810356333472677e-11,4.6812444567978394e-12
65.90050000000001,1.3529224203762811e-11,4.6775071020465594e-12
65.9505,1.3513859523113971e-11,4.672523962378186e-12
66.0005,1.339613284841272e-11,4.70927461743244e-12
66.0505,1.36436287853508e-11,4.856277237649458e-12
66.1005,1.3831742307889306e-11,4.90340943367949e-12
66.15050000000001,1.3283389313381364e-11,4.949295844792429e-12
66.2005,1.2975888069584974e-11,4.991652531973603e-12
66.2505,1.2872903183073827e-11,4.969228403465923e-12
66.3005,1.2825355725390252e-11,5.012415613925159e-12
66.3505,1.2795249256551309e-11,5.066814888638236e-12
66.40050000000001,1.2498337184553444e-11,5.069721720111454e-12
66.4505,1.267523864283469e-11,5.087993232228824e-12
66.5005,1.26268606618728e-11,5.0394076204621826e-12
66.5505,1.311396256460496e-11,5.185579717401137e-12
66.6005,1.2900933343716983e-11,5.240809515392277e-12
66.65050000000001,1.2523668144542074e-11,5.196168889196431e-12
66.7005,1.2716764806750475e-11,5.109379206638927e-12
66.7505,1.3340903050404726e-11,5.13118044268806e-12
66.8005,1.2981909363352763e-11,5.152774047917679e-12
66.8505,1.3096313944940752e-11,5.4094057408389126e-12
66.90050000000001,1.298045594761571e-11,5.37535428643836e-12
66.9505,1.3060393813153598e-11,5.3645574838235514e-12
67.0005,1.3114585457063697e-11,5.1751981764253596e-12
67.0505,1.3837555970837517e-11,5.2549284111193346e-12
67.1005,1.3965041294058977e-11,5.233750067528747e-12
67.15050000000001,1.3940333226529085e-11,5.257004719314491e-12
67.2005,1.4706075689136165e-11,5.337980738925559e-12
67.2505,1.4483287819727976e-11,5.267386260290268e-12
67.3005,1.4447367687940823e-11,5.336319692369434e-12
67.3505,1.3992240931423817e-11,5.3805450569262495e-12
67.40050000000001,1.4939660361162455e-11,5.3585361900576e-12
67.4505,1.5060916759796547e-11,5.317217656974003e-12
67.5005,1.5222245906609374e-11,5.3591590825161466e-12
67.5505,1.6574545434526917e-11,5.32157790418383e-12
67.6005,1.6505819633246292e-11,5.3709940392285335e-12
67.65050000000001,1.6659674070554276e-11,5.313895563861754e-12
67.7005,1.619188183404296e-11,5.422071220829362e-12
67.7505,1.62377682451699e-11,5.420410174273237e-12
67.8005,1.646803082408293e-11,5.41604992706341e-12
67.8505,1.6754768985921425e-11,5.396532630028948e-12
67.90050000000001,1.7264087386348532e-11,5.3998547231411965e-12
67.9505,1.7461336664948512e-11,5.370163515950471e-12
68.0005,1.7340703158773154e-11,5.3903037054434804e-12
68.0505,1.6393491359854095e-11,5.5672051636707385e-12
68.1005,1.6492738891612822e-11,5.590667446275997e-12
68.15050000000001,1.7164216962131067e-11,5.564713593836552e-12
68.2005,1.71500980663997e-11,5.570111995143956e-12
68.2505,1.706704573856813e-11,5.53626817156292e-12
68.3005,1.7017837234327926e-11,5.536475802382436e-12
68.3505,1.7000188614663717e-11,5.383867150038498e-12
68.40050000000001,1.6962607436319932e-11,5.527340046323751e-12
68.4505,1.7267201848642216e-11,5.5152974587918486e-12
68.5005,1.750618492197756e-11,5.402346292975383e-12
68.5505,1.729668542502242e-11,5.431206976888046e-12
68.6005,1.714033941787949e-11,5.462974492273927e-12
68.65050000000001,1.7114385565432127e-11,5.37535428643836e-12
68.7005,1.738845824727631e-11,5.210495415743005e-12
68.7505,1.7473379252484088e-11,5.2009443980452886e-12
68.8005,1.746715032789672e-11,5.238110314738574e-12
68.8505,1.8125340025961915e-11,5.4100286332974586e-12
68.90050000000001,1.814589547710023e-11,5.317632918613034e-12
68.9505,1.799889285683835e-11,5.3645574838235514e-12
69.0005,1.7962972725051196e-11,5.4025539237948985e-12
69.0505,1.8017371999780873e-11,5.288564603880856e-12
69.1005,1.82791944632699e-11,5.2661404753731755e-12
69.15050000000001,1.8154408340702965e-11,5.169799775117955e-12
69.2005,1.818783690265517e-11,5.167515836103284e-12
69.2505,1.8235799621977903e-11,5.216101447869925e-12
69.3005,1.8008028612899824e-11,5.194715473459822e-12
69.3505,1.8288330219331374e-11,5.232089020972623e-12
69.40050000000001,1.8205070260680223e-11,5.187863656415809e-12
69.4505,1.8256977965574954e-11,5.136994105634496e-12
69.5005,1.867929905259849e-11,5.313895563861754e-12
69.5505,1.8568424194943343e-11,5.26634810619269e-12
69.6005,1.8489316852683772e-11,5.2661404753731755e-12
69.65050000000001,1.9036424062274244e-11,5.220876956718783e-12
69.7005,1.968443985018007e-11,5.256381826855944e-12
69.7505,1.9759186945228482e-11,5.2582505042315834e-12
69.8005,1.9682155911164703e-11,5.340057047120715e-12
69.8505,1.940559165948557e-11,5.3859434582336536e-12
69.90050000000001,1.923035124776096e-11,5.386773981511716e-12
69.9505,1.8966452476076144e-11,5.394663952653307e-12
70.0005,1.8330271644886314e-11,5.427884883775797e-12
70.0505,1.8708990259798277e-11,5.367049053657738e-12
70.1005,1.861555639098776e-11,5.334243384174279e-12
70.15050000000001,1.8235591991158326e-11,5.333828122535248e-12
70.2005,1.7704264723855854e-11,5.1955459967378845e-12
70.2505,1.778025760382174e-11,5.185787348220653e-12
70.3005,1.764550520191502e-11,5.16440137381055e-12
70.3505,1.7340495527953577e-11,5.17893553117664e-12
70.40050000000001,1.7406314497760095e-11,5.2148556629528315e-12
70.4505,1.710753374838602e-11,5.1677234669227995e-12
70.5005,1.7207196541783906e-11,5.229389820318921e-12
70.5505,1.7386797200719676e-11,5.231673759333592e-12
70.6005,1.7371640150890414e-11,5.2084191075478494e-12
70.65050000000001,1.7924561023429093e-11,5.131803335146607e-12
70.7005,1.7869954117879837e-11,5.127027826297749e-12
70.7505,1.7753888489735218e-11,5.123082840726953e-12
70.8005,1.729336333190916e-11,5.1656471587276435e-12
70.8505,1.7943663058830355e-11,5.356875143501475e-12
70.90050000000001,1.797605346668467e-11,5.307459008456771e-12
70.9505,1.7773821048414793e-11,5.2800517402807176e-12
71.0005,1.78772211965651e-11,5.457991352605554e-12
71.0505,1.773229488449901e-11,5.4928733302841676e-12
71.1005,1.7526532742296292e-11,5.504293025357523e-12
71.15050000000001,1.7281736006012738e-11,5.7223053858488625e-12
71.2005,1.735752125515905e-11,5.692821809477653e-12
71.2505,1.7278413912899477e-11,5.6560711544233984e-12
71.3005,1.6944543555016565e-11,5.6656221721211145e-12
71.3505,1.7520511448528505e-11,5.5576541459730225e-12
71.40050000000001,1.792289997687246e-11,5.557446515153507e-12
71.4505,1.8175794315119596e-11,5.578417227924579e-12
71.5005,1.889980298299131e-11,5.554332052860774e-12
71.5505,1.8853916571864366e-11,5.486852036518217e-12
71.6005,1.8925549204619095e-11,5.425185683122095e-12
71.65050000000001,1.880076308205216e-11,5.390926597902027e-12
71.7005,1.8683659299809648e-11,5.3217855350033455e-12
71.7505,1.8737850943719747e-11,5.346285971706182e-12
71.8005,1.8738473836178485e-11,5.3217855350033455e-12
71.8505,1.9025834890475717e-11,5.294793528466323e-12
71.90050000000001,1.9252775376275482e-11,5.347531756623275e-12
71.9505,1.9379430176218628e-11,5.286073034046669e-12
72.0005,1.9967440657266146e-11,5.301230083871305e-12
72.0505,1.9888125684186997e-11,5.341925724496355e-12
72.1005,2.0286153965319798e-11,5.374108501521267e-12
72.15050000000001,2.0010212606099404e-11,5.504293025357523e-12
72.2005,2.004031907493835e-11,5.502839609620915e-12
72.2505,2.0118180632280446e-11,5.505123548635586e-12
72.3005,2.07107589913587e-11,5.32344658155947e-12
72.3505,2.0715949761848173e-11,5.352307265472133e-12
72.40050000000001,2.0899495406355946e-11,5.378261117911578e-12
72.4505,2.110338887118245e-11,5.4249780523025795e-12
72.5005,2.0986700350579094e-11,5.430168822790469e-12
72.5505,2.1030510453510247e-11,5.34358677105248e-12
72.6005,2.098711561221825e-11,5.366633792018707e-12
72.65050000000001,2.163305509192829e-11,5.252021579646117e-12
72.7005,2.1283197160937798e-11,5.166477682005706e-12
72.7505,2.094475892502415e-11,5.1079257909023175e-12
72.8005,2.0683144092354705e-11,5.114777607946331e-12
72.8505,2.097008988501278e-11,5.180596577732764e-12
72.90050000000001,2.0984624042383305e-11,5.1945078426403065e-12
72.9505,2.1409851960880944e-11,5.352722527111164e-12
73.0005,2.149747216674325e-11,5.66022377081371e-12
73.0505,2.1436428705787048e-11,5.60084135643226e-12
73.1005,2.2092334464836874e-11,5.524848476489564e-12
73.15050000000001,2.2527736293493883e-11,5.69157602456056e-12
73.2005,2.2831292551718272e-11,5.691991286199591e-12
73.2505,2.3023558690648356e-11,5.609769481671429e-12
73.3005,2.257819058265156e-11,5.802035620542838e-12
73.3505,2.25314736482463e-11,5.811794269060069e-12
73.40050000000001,2.2786651925508802e-11,5.754072901234744e-12
73.4505,2.3501940098958203e-11,5.677664759653017e-12
73.5005,2.3351200123943903e-11,5.675796082277377e-12
73.5505,2.324094815874749e-11,5.67704186719447e-12
73.6005,2.310640338766035e-11,5.760094195000695e-12
73.65050000000001,2.339044234884432e-11,5.585476675788108e-12
73.7005,2.337860739212832e-11,5.661469555730803e-12
73.7505,2.330302977380159e-11,5.693029440297168e-12
73.8005,2.3577310086465353e-11,5.576756181368455e-12
73.8505,2.328372010758075e-11,5.499725147328182e-12
73.90050000000001,2.335161538558306e-11,5.472317879152127e-12
73.9505,2.371289301165039e-11,5.414596511326801e-12
74.0005,2.3792000353909962e-11,5.274030446514767e-12
74.0505,2.405922121870804e-11,5.264271797997535e-12
74.1005,2.3903290473204265e-11,5.281920417656358e-12
74.15050000000001,2.3358051940990005e-11,5.19762230493304e-12
74.2005,2.3573157470073775e-11,5.159418234142177e-12
74.2505,2.3562983559914405e-11,5.201567290503835e-12
74.3005,2.3773313580147858e-11,5.2783906937245936e-12
74.3505,2.4089120056727404e-11,5.265517582914629e-12
74.40050000000001,2.3928621433192894e-11,5.2881493422418244e-12
74.4505,2.3826674700779643e-11,5.253682626202242e-12
74.5005,2.369524439198618e-11,5.3105734707495054e-12
74.5505,2.347349467667589e-11,5.3373578464670124e-12
74.6005,2.3561530144177353e-11,5.505538810274617e-12
74.65050000000001,2.3915333060739844e-11,5.4025539237948985e-12
74.7005,2.3980944399726785e-11,5.3903037054434804e-12
74.7505,2.3903498104023845e-11,5.486021513240154e-12
74.8005,2.387526031256111e-11,5.6560711544233984e-12
74.8505,2.3708325133619655e-11,5.6741350357212526e-12
74.90050000000001,2.396973233546952e-11,5.646520136725683e-12
74.9505,2.33748700373759e-11,5.712546737331632e-12
75.0005,2.4035136043636884e-11,5.638214903945061e-12
75.0505,2.4007936406272043e-11,5.60831606593482e-12
75.1005,2.3795322447023223e-11,5.427469622136766e-12
75.15050000000001,2.3835602826021535e-11,5.4704492017764874e-12
75.2005,2.3959558425310154e-11,5.4623515998153806e-12
75.2505,2.3991948833164466e-11,5.396947891667979e-12
75.3005,2.4012296653483202e-11,5.198868089850133e-12
75.3505,2.3974507844319837e-11,5.212986985577192e-12
75.40050000000001,2.400502957479794e-11,5.23831794555809e-12
75.4505,2.4237576092726338e-11,5.2073809534502714e-12
75.5005,2.433329390055222e-11,5.194923104279338e-12
75.5505,2.4292805890734332e-11,5.2341653291677784e-12
75.6005,2.4040742075765515e-11,5.4314146077075615e-12
75.65050000000001,2.4348243319561903e-11,5.3533454195697105e-12
75.7005,2.4152447456698978e-11,5.302268237968883e-12
75.7505,2.3932566418764893e-11,5.323861843198501e-12
75.8005,2.444520691230526e-11,5.398193676585072e-12
75.8505,2.438748554446232e-11,5.4276772529562815e-12
75.90050000000001,2.4156600073090554e-11,5.46422027719102e-12
75.9505,2.4395998408065058e-11,5.350853849735524e-12
76.0005,2.4445829804763998e-11,5.420410174273237e-12
76.0505,2.4514347975225046e-11,5.416672819521957e-12
76.1005,2.3651226658235448e-11,5.445948765073651e-12
76.15050000000001,2.3644167210369766e-11,5.283789095031998e-12
76.2005,2.3627972006442608e-11,5.32531525893511e-12
76.2505,2.3986550431855415e-11,5.31036583992999e-12
76.3005,2.483223076000038e-11,5.358328559238084e-12
76.3505,2.4583489038144828e-11,5.293132481910198e-12
76.40050000000001,2.4788005395430068e-11,5.212986985577192e-12
76.4505,2.41827615563575e-11,5.044390760130556e-12
76.5005,2.4026830810853727e-11,5.045636545047649e-12
76.5505,2.4062543311821303e-11,5.004110381144537e-12
76.6005,2.4054653340677303e-11,4.825132614722123e-12
76.65050000000001,2.4593870579123772e-11,4.7833988199994954e-12
76.7005,2.4605705535839773e-11,4.786720913111744e-12
76.7505,2.4322912359573274e-11,4.686227596466213e-12
76.8005,2.402766133413204e-11,4.735643731510917e-12
76.8505,2.4024962133477515e-11,4.793780360975274e-12
76.90050000000001,2.409202688820151e-11,4.846103327493195e-12
76.9505,2.4694156264980394e-11,5.106057113526678e-12
77.0005,2.4170926599641502e-11,5.216309078689441e-12
77.0505,2.4224702981912444e-11,5.226275358026187e-12
77.1005,2.4970512885839945e-11,5.3768077021749695e-12
77.15050000000001,2.488434609571469e-11,5.220876956718783e-12
77.2005,2.4953487158634473e-11,5.254305518660788e-12
77.2505,2.5151566960512768e-11,5.4528005821176645e-12
77.3005,2.4812298201320802e-11,5.286903557324731e-12
77.3505,2.4770979668224596e-11,5.281505156017327e-12
77.40050000000001,2.4576221959459566e-11,5.135333059078371e-12
77.4505,2.4131476743921505e-11,5.163778481352004e-12
77.5005,2.375504206802491e-11,5.162325065615395e-12
77.5505,2.3530593152060093e-11,5.147790908249305e-12
77.6005,2.3616759942185347e-11,5.333620491715732e-12
77.65050000000001,2.4001707481684678e-11,5.373277978243204e-12
77.7005,2.398343596956173e-11,5.374108501521267e-12
77.7505,2.4170511338002345e-11,5.406914171004725e-12
77.8005,2.4227609813386548e-11,5.393625798555729e-12
77.8505,2.4203524638315394e-11,5.4056683860876325e-12
77.90050000000001,2.4326857345145275e-11,5.227728773762796e-12
77.9505,2.4538640781115777e-11,5.170215036756986e-12
78.0005,2.451725480669915e-11,5.213194616396707e-12
78.0505,2.4595531625680404e-11,5.276106754709922e-12
78.1005,2.4910507578981635e-11,5.584023260051499e-12
78.15050000000001,2.471035146890755e-11,5.722720647487894e-12
78.2005,2.4678168691872816e-11,5.723551170765956e-12
78.2505,2.4379180311679163e-11,5.729364833712392e-12
78.3005,2.4533450010626307e-11,5.712961998970663e-12
78.3505,2.4672977921383343e-11,5.744314252717512e-12
78.40050000000001,2.4021224778725096e-11,5.8078492834892736e-12
78.4505,2.430028060023917e-11,5.642159889515856e-12
78.5005,2.4348243319561903e-11,5.702372827175369e-12
78.5505,2.4340145717598326e-11,5.777950445479033e-12
78.6005,2.450355117260694e-11,5.747013453371214e-12
78.65050000000001,2.490386339275511e-11,5.6751731898188306e-12
78.7005,2.4835552853113642e-11,5.630532563622985e-12
78.7505,2.457476854372251e-11,5.590459815456481e-12
78.8005,2.4099916859345508e-11,5.44553350343462e-12
78.8505,2.3971185751206576e-11,5.471487355874065e-12
78.90050000000001,2.413625225277182e-11,5.4912122837280436e-12
78.9505,2.333583544329506e-11,5.442626671961402e-12
79.0005,2.2930955345116157e-11,5.4874749289767635e-12
79.0505,2.299033775951573e-11,5.466711847025207e-12
79.1005,2.2641310351803555e-11,5.533984232548249e-12
79.15050000000001,2.239630598470042e-11,5.533776601728733e-12
79.2005,2.2403573063385683e-11,5.540213157133716e-12
79.2505,2.2862229543835532e-11,5.794768541859794e-12
79.3005,2.311408572798477e-11,5.7559415786103836e-12
79.3505,2.3018575550978463e-11,5.7291572028928766e-12
79.40050000000001,2.2950472642156575e-11,5.851244124768026e-12
79.4505,2.288527656480879e-11,6.025861643980613e-12
79.5005,2.2775024599612383e-11,5.994301759414248e-12
79.5505,2.269031122522418e-11,5.9313896211010325e-12
79.6005,2.2542685712503565e-11,5.7436913602589655e-12
79.65050000000001,2.239858992371579e-11,5.927859897169268e-12
79.7005,2.2357063759800004e-11,5.970008953530927e-12
79.7505,2.247603621941873e-11,5.884049794251485e-12
79.8005,2.30615551306313e-11,5.995547544331341e-12
79.8505,2.3020651859174252e-11,6.000530683999714e-12
79.90050000000001,2.2966460215264152e-11,6.038942385610093e-12
79.9505,2.3019406074256777e-11,6.00260699219487e-12
80.0005,2.3145645612560766e-11,6.011119855795008e-12
80.0505,2.3046813342441196e-11,5.9650258138625536e-12
80.1005,2.3208142489254023e-11,5.7586407792640856e-12
80.15050000000001,2.2956078674285206e-11,5.708809382580352e-12
80.2005,2.3199421994831708e-11,5.6751731898188306e-12
80.2505,2.304639808080204e-11,5.616206037076411e-12
80.3005,2.2433471901405048e-11,5.648181183281807e-12
80.3505,2.2459841015491572e-11,5.647765921642776e-12
80.40050000000001,2.2238298931000858e-11,5.57696381218797e-12
80.4505,2.20605669494413e-11,5.551632852207072e-12
80.5005,2.2100224435980874e-11,5.543950511884996e-12
80.5505,2.2184730179549496e-11,5.44366482605898e-12
80.6005,2.1916263529833944e-11,5.491627545367075e-12
80.65050000000001,2.2022362878638777e-11,5.407121801824241e-12
80.7005,2.22536636116497e-11,5.5163356128894266e-12
80.7505,2.248351092892357e-11,5.674342666540768e-12
80.8005,2.2367237669959373e-11,5.7501279156639475e-12
80.8505,2.2291867682452223e-11,5.722513016668378e-12
80.90050000000001,2.2254078873288858e-11,5.668944265233363e-12
80.9505,2.1826774646595426e-11,5.5933666469296995e-12
81.0005,2.2415615650921262e-11,5.622019700022847e-12
81.0505,2.2216082433305913e-11,5.599180309876135e-12
81.1005,2.246399363188315e-11,5.559522823348663e-12
81.15050000000001,2.2474167542042517e-11,5.5607686082657565e-12
81.2005,2.247811252761452e-11,5.558484669251085e-12
81.2505,2.2696747780631126e-11,5.42726199131725e-12
81.3005,2.264587822983429e-11,5.457368460147007e-12
81.3505,2.2888598657922056e-11,5.339641785481684e-12
81.40050000000001,2.3057194883420142e-11,5.545196296802089e-12
81.4505,2.3036224170642672e-11,5.516127982069911e-12
81.5005,2.3004664286066675e-11,5.555162576138836e-12
81.5505,2.3161010293209606e-11,5.742860836980903e-12
81.6005,2.253188890988546e-11,5.502631978801399e-12
81.65050000000001,2.2486210129578096e-11,5.431829869346593e-12
81.7005,2.1730433946310806e-11,5.484568097503545e-12
81.7505,2.130271445797822e-11,5.606655019378695e-12
81.8005,2.1240009950465383e-11,5.556823622694961e-12
81.8505,2.1087401298074874e-11,5.542497096148387e-12
81.90050000000001,2.1115846720357187e-11,5.559522823348663e-12
81.9505,2.1197238001632125e-11,5.494534376840292e-12
82.0005,2.125246779964012e-11,5.523602691572471e-12
82.0505,2.162495748996471e-11,5.501801455523337e-12
82.1005,2.1985819854392884e-11,5.385528196594622e-12
82.15050000000001,2.1846707205275005e-11,5.358951451696631e-12
82.2005,2.164405952536597e-11,5.2053046452551154e-12
82.2505,2.136998684352179e-11,5.322200796642377e-12
82.3005,2.1277591128809168e-11,5.442834302780917e-12
82.3505,2.1539413592298194e-11,5.357498035960022e-12
82.40050000000001,2.168350938108597e-11,5.189524702971933e-12
82.4505,2.183777908003311e-11,5.1822576242888884e-12
82.5005,2.1794591869560695e-11,5.1592106033226615e-12
82.5505,2.1357944255986214e-11,5.116853916141487e-12
82.6005,2.119806852491044e-11,5.11996837843422e-12
82.65050000000001,2.1233781025878015e-11,5.2100801541039734e-12
82.7005,2.0626668509429236e-11,5.119553116795189e-12
82.7505,2.0574760804534505e-11,5.166477682005706e-12
82.8005,2.0762459065433853e-11,5.1473756466102746e-12
82.8505,2.0609642782223764e-11,5.059132548316161e-12
82.90050000000001,2.0204139791586123e-11,4.848387266507866e-12
82.9505,2.0510395250465036e-11,4.74810158068185e-12
83.0005,2.0518285221609036e-11,4.762012845589393e-12
83.0505,2.0100739643435817e-11,4.849217789785928e-12
83.1005,2.0400143285268628e-11,4.7871361747507754e-12
83.15050000000001,2.0407617994773468e-11,4.764712046243095e-12
83.2005,2.0594278101574924e-11,4.747893949862335e-12
83.2505,2.0524098884557247e-11,4.927286977923779e-12
83.3005,2.0491500845883355e-11,4.9202275300602505e-12
83.3505,2.0592201793379135e-11,4.832399693405168e-12
83.40050000000001,2.0012496545114774e-11,4.809145041619425e-12
83.4505,2.0245873586321487e-11,4.8255478763611545e-12
83.5005,2.0273696116145062e-11,4.88140056681084e-12
83.5505,1.9967855918905303e-11,4.828662338653888e-12
83.6005,1.9582908379405976e-11,4.921058053338313e-12
83.65050000000001,1.9274991873970427e-11,4.958016339212083e-12
83.7005,1.9233465710054644e-11,4.97732600542703e-12
83.7505,1.915830335336707e-11,4.986046499846683e-12
83.8005,1.9033517230800137e-11,5.012415613925159e-12
83.8505,1.9046182710794453e-11,4.832607324224683e-12
83.90050000000001,1.8349373680287575e-11,4.780699619345793e-12
83.9505,1.8142988645626124e-11,4.868112194361845e-12
84.0005,1.820174816756696e-11,4.899464448108694e-12
84.0505,1.798934183913772e-11,4.8384209871711194e-12
84.1005,1.7875767780828047e-11,4.753499981989255e-12
84.15050000000001,1.7881789074595835e-11,4.7871361747507754e-12
84.2005,1.7564529182279238e-11,4.747893949862335e-12
84.2505,1.6841351037685836e-11,4.7379276705255875e-12
84.3005,1.6675246382022696e-11,4.762012845589393e-12
84.3505,1.6683759245625434e-11,4.677714732866075e-12
84.40050000000001,1.7019913542523715e-11,4.577221416220544e-12
84.4505,1.7030917975961396e-11,4.585526649001166e-12
84.5005,1.7296893055842e-11,4.464685512043109e-12
84.5505,1.715258963623465e-11,4.4796349310482295e-12
84.6005,1.695741666583046e-11,4.3438443750850525e-12
84.65050000000001,1.710961005658181e-11,4.370836381622076e-12
84.7005,1.70072480625294e-11,4.288406946274398e-12
84.7505,1.6411139979518304e-11,4.267228602683811e-12
84.8005,1.629964222940442e-11,4.285084853162149e-12
84.8505,1.6010620128550556e-11,4.170680271609075e-12
84.90050000000001,1.6011035390189714e-11,4.149086666379457e-12
84.9505,1.5921131245312038e-11,4.193312030936271e-12
85.0005,1.5536806598271445e-11,4.2325542558247124e-12
85.0505,1.5577086977269757e-11,4.342390959348444e-12
85.1005,1.5243839511845582e-11,4.32993311017751e-12
85.15050000000001,1.5183626574167695e-11,4.338238342958133e-12
85.2005,1.5642075423797963e-11,4.224871915502637e-12
85.2505,1.5958297162016666e-11,4.269304910878967e-12
85.3005,1.590285973318909e-11,4.311869228879656e-12
85.3505,1.6169250074708853e-11,4.393468140949272e-12
85.40050000000001,1.5467873166171243e-11,4.61106523980158e-12
85.4505,1.5403299981282197e-11,4.5608185814788145e-12
85.5005,1.505634888176581e-11,4.788381959667869e-12
85.5505,1.44515203043324e-11,4.738550562984134e-12
85.6005,1.4141942752340223e-11,4.72754612954981e-12
85.65050000000001,1.3971893111105083e-11,4.793572730155758e-12
85.7005,1.4234130836233266e-11,4.676261317129466e-12
85.7505,1.4097302126130754e-11,4.709897509890987e-12
85.8005,1.416166768020022e-11,4.715088280378876e-12
85.8505,1.3559953565060492e-11,4.864997732069111e-12
85.90050000000001,1.3333428340899885e-11,4.861260377317831e-12
85.9505,1.3210926157348319e-11,4.86458247043008e-12
86.0005,1.2634543002197221e-11,4.858561176664129e-12
86.0505,1.2501451646847128e-11,4.965491048714643e-12
86.1005,1.2645755066454482e-11,5.018852169330142e-12
86.15050000000001,1.2852555362755092e-11,4.964245263797549e-12
86.2005,1.3204281971121792e-11,4.853785667815271e-12
86.2505,1.3680171809596691e-11,4.8533704061762395e-12
86.3005,1.3515312938851023e-11,4.8400820337272434e-12
86.3505,1.274292629001742e-11,4.730868222662059e-12
86.40050000000001,1.2287384271861255e-11,4.779869096067731e-12
86.4505,1.2411547501969453e-11,4.752461827891677e-12
86.5005,1.2312715231849884e-11,4.738342932164619e-12
86.5505,1.2003760572316443e-11,4.7993863931021935e-12
86.6005,1.1864440292378984e-11,4.768657031813891e-12
86.65050000000001,1.2324757819385463e-11,4.801877962936381e-12
86.7005,1.2263714358429258e-11,4.858768807483644e-12
86.7505,1.2214090592549894e-11,4.816204489482954e-12
86.8005,1.2189797786659162e-11,4.87766321205956e-12
86.8505,1.1504616082048705e-11,4.761182322311331e-12
86.90050000000001,1.1576871607262171e-11,4.740834501998806e-12
86.9505,1.1665737598041952e-11,4.7512160429745836e-12
87.0005,1.1648919501656059e-11,4.7003464921932716e-12
87.0505,1.1269370363465782e-11,4.546699685751756e-12
87.1005,1.1122990635662639e-11,4.549398886405458e-12
87.15050000000001,1.1056341142577805e-11,4.570161968357014e-12
87.2005,1.075756039320373e-11,4.479427300228714e-12
87.2505,1.1357405830967246e-11,4.510779553975564e-12
87.3005,1.1171991509083267e-11,4.490431733663039e-12
87.3505,1.1287641875588728e-11,4.351319084587613e-12
87.40050000000001,1.1187356189732106e-11,4.408209929134877e-12
87.4505,1.1347647182447037e-11,4.394713925866365e-12
87.5005,1.1800074738309516e-11,4.343429113446022e-12
87.5505,1.1991095092322128e-11,4.425650917974184e-12
87.6005,1.211629647652822e-11,4.447244523203802e-12
87.65050000000001,1.1776612455697098e-11,4.274495681366855e-12
87.7005,1.2094079978833275e-11,4.385785800627196e-12
87.7505,1.2239629183358102e-11,4.458456587457643e-12
87.8005,1.2520138420609232e-11,4.510779553975564e-12
87.8505,1.2672747072999743e-11,4.334500988206853e-12
87.90050000000001,1.2510379772089023e-11,4.347581729836333e-12
87.9505,1.2328079912498726e-11,4.381425553417369e-12
88.0005,1.2228417119100841e-11,4.371251643261107e-12
88.0505,1.2528858915031547e-11,4.36689139605128e-12
88.1005,1.2449336311132818e-11,4.362115887202422e-12
88.15050000000001,1.2802101073597413e-11,4.3554717009779246e-12
88.2005,1.2629352231707748e-11,4.333462834109275e-12
88.2505,1.2563118000262069e-11,4.341768066889897e-12
88.3005,1.2708874835606476e-11,4.352564869504706e-12
88.3505,1.2253955709909049e-11,4.188328891267897e-12
88.40050000000001,1.2449543941952397e-11,4.163413192926031e-12
88.4505,1.2304202368247148e-11,4.15593848342347e-12
88.5005,1.2466777299977447e-11,4.3014876879038786e-12
88.5505,1.2251256509254522e-11,4.219265883375716e-12
88.6005,1.2200594589277265e-11,4.1860449522532265e-12
88.65050000000001,1.2331402005611988e-11,4.186460213892258e-12
88.7005,1.2455565235720186e-11,4.304809781016127e-12
88.7505,1.254567701141744e-11,4.276779620381527e-12
88.8005,1.279109664015973e-11,4.267643864322842e-12
88.8505,1.2522837621263757e-11,4.181061812584853e-12
88.90050000000001,1.2631428539903537e-11,4.088458467080913e-12
88.9505,1.291692091682456e-11,4.1330990932767585e-12
89.0005,1.351801213950555e-11,4.011012171401609e-12
89.0505,1.3544173622772495e-11,4.0587672598901875e-12
89.1005,1.351593583130976e-11,4.109844441491016e-12
89.15050000000001,1.3533169189334811e-11,4.089911882817521e-12
89.2005,1.376156309087163e-11,4.026584482865276e-12
89.2505,1.3760732567593315e-11,4.0695640625049964e-12
89.3005,1.3536076020808917e-11,4.060220675626797e-12
89.3505,1.3326576523853781e-11,4.018279250084653e-12
89.40050000000001,1.310814890165675e-11,4.045894149080223e-12
89.4505,1.3108771794115486e-11,4.136005924749976e-12
89.5005,1.2912560669613401e-11,4.085966897246726e-12
89.5505,1.2617309644172169e-11,4.053368858582783e-12
89.6005,1.2637449833671325e-11,4.047762826455863e-12
89.65050000000001,1.2918374332561612e-11,4.0733014172562764e-12
89.7005,1.2984816194826869e-11,4.013919002874826e-12
89.7505,1.2945366339106872e-11,4.035927869743476e-12
89.8005,1.2490862475048603e-11,4.029076052699462e-12
89.8505,1.239306835902693e-11,3.942494000961473e-12
89.90050000000001,1.2579728465828384e-11,3.9368879688345534e-12
89.9505,1.2239421552538524e-11,4.009143494025968e-12
90.0005,1.2904463067649824e-11,4.143065372613505e-12
90.0505,1.2765765680171101e-11,4.138289863764648e-12
90.1005,1.2707006158230266e-11,4.12977700016451e-12
90.15050000000001,1.3005786907604339e-11,3.995647490757457e-12
90.2005,1.2615856228435117e-11,3.9182011950781525e-12
90.2505,1.2585126867137436e-11,3.968032591761887e-12
90.3005,1.2008743711986338e-11,4.088458467080913e-12
90.3505,1.1685462525901949e-11,4.144103526711083e-12
90.40050000000001,1.1667606275418163e-11,4.1245862296766204e-12
90.4505,1.173176419866805e-11,4.0373812854800846e-12
90.5005,1.1530154672856913e-11,4.007897709108875e-12
90.5505,1.202161682280023e-11,3.95246028029822e-12
90.6005,1.2462832314405449e-11,3.892039711819192e-12
90.65050000000001,1.2158445532902743e-11,4.023677651392058e-12
90.7005,1.2002099525759812e-11,4.049839134651018e-12
90.7505,1.2006667403790548e-11,4.0608435680853435e-12
90.8005,1.2172979690273268e-11,3.936265076376007e-12
90.8505,1.1882711804501929e-11,3.816254462696012e-12
90.90050000000001,1.1732179460307207e-11,3.818953663349715e-12
90.9505,1.1870253955327193e-11,3.852589856111235e-12
91.0005,1.178014217962994e-11,3.642882728400518e-12
91.0505,1.1225560260534629e-11,3.640183527746816e-12
91.1005,1.1150605534666636e-11,3.6241959546441182e-12
91.15050000000001,1.0593947307375536e-11,3.6192128149757446e-12
91.2005,1.0258208272116414e-11,3.6160983526830114e-12
91.2505,1.0251564085889887e-11,3.6104923205560913e-12
91.3005,9.56306028816617e-12,3.672989197230275e-12
91.3505,9.49890236491628e-12,3.6094541664585133e-12
91.40050000000001,9.562437395707432e-12,3.568550895013948e-12
91.4505,9.951122289959181e-12,3.5284781468474447e-12
91.5005,9.343802142690823e-12,3.4651507468951986e-12
91.5505,9.397370894142187e-12,3.4751170262319455e-12
91.6005,9.26116507649841e-12,3.493388538349315e-12
91.65050000000001,9.170015146703262e-12,3.5888987153264728e-12
91.7005,8.392230096560607e-12,3.646620083151799e-12
91.7505,8.493346305695543e-12,3.634785126439412e-12
91.8005,8.722570730510677e-12,3.628556201853945e-12
91.8505,9.665214651399e-12,3.681502060830413e-12
91.90050000000001,9.41232031315187e-12,3.671535781493666e-12
91.9505,9.89942221588403e-12,3.704756712616156e-12
92.0005,1.0648969474563952e-11,3.67838759853768e-12
92.0505,1.0607028049009008e-11,3.6599084556007945e-12
92.1005,1.0385693595337874e-11,3.645374298234706e-12
92.15050000000001,1.0241805437369678e-11,3.688146247054911e-12
92.2005,1.072454709289068e-11,3.68773098541588e-12
92.2505,1.093923736033529e-11,3.665306856908199e-12
92.3005,1.0588133644427327e-11,3.724274009650619e-12
92.3505,1.0678037789305001e-11,3.740884475211864e-12
92.40050000000001,1.0677414896846265e-11,3.716176407689512e-12
92.4505,1.0553044035918487e-11,3.7186679775236986e-12
92.5005,1.0533526738878069e-11,3.4954648465444705e-12
92.5505,1.088130836167277e-11,3.4622439154219806e-12
92.6005,1.1456445731906395e-11,3.4967106314615637e-12
92.65050000000001,1.1244039403477154e-11,3.567720371735886e-12
92.7005,1.106506163700012e-11,3.6298019867710383e-12
92.7505,1.1211648995622841e-11,3.6279333093953983e-12
92.8005,1.0849540846277194e-11,3.654925315932422e-12
92.8505,1.0911622461331292e-11,3.657416885766608e-12
92.90050000000001,1.0751331468616362e-11,3.642467466761488e-12
92.9505,1.0211076076071996e-11,3.595542901550971e-12
93.0005,1.022394918688589e-11,3.6343698648003807e-12
93.0505,1.0098540171860219e-11,3.6293867251320075e-12
93.1005,9.72916494382931e-12,3.5735340346823215e-12
93.15050000000001,9.957351214546549e-12,3.7176298234261205e-12
93.2005,9.925168437511816e-12,3.5816316366434283e-12
93.2505,9.95714358372697e-12,3.5972039481070952e-12
93.3005,9.708817123510575e-12,3.5816316366434283e-12
93.3505,9.861218145081507e-12,3.5421817809354716e-12
93.40050000000001,1.0051615606635382e-11,3.6007336720388597e-12
93.4505,9.980813497158968e-12,3.714307730313872e-12
93.5005,9.818861457887406e-12,3.552978583550281e-12
93.5505,9.991817930596652e-12,3.6001107795803133e-12
93.6005,9.980605866339389e-12,3.670705258215604e-12
93.65050000000001,9.719198664489522e-12,3.565228801901699e-12
93.7005,9.81242490248046e-12,3.535329963891458e-12
93.7505,9.841700848041087e-12,3.583707944838584e-12
93.8005,1.0021716768616017e-11,3.383967096464614e-12
93.8505,1.0433241053021448e-11,3.3767000177815696e-12
93.90050000000001,1.0335239306180194e-11,3.3484622263274534e-12
93.9505,1.0973081183926655e-11,3.3368349004345817e-12
94.0005,1.1198983515628526e-11,3.264787006062682e-12
94.0505,1.1152889473682005e-11,3.2371721070671125e-12
94.1005,1.1274145872316098e-11,3.297385044726625e-12
94.15050000000001,1.125255226707989e-11,3.158272395651199e-12
94.2005,1.1683801479345319e-11,3.1424924533680166e-12
94.2505,1.1670305476072688e-11,3.05113489278117e-12
94.3005,1.1539290428918387e-11,3.0544569858934187e-12
94.3505,1.1693975389504685e-11,3.0621393262154944e-12
94.40050000000001,1.171245453244721e-11,3.0702369281766012e-12
94.4505,1.2214090592549894e-11,2.911606982066713e-12
94.5005,1.1530154672856913e-11,3.049473846225045e-12
94.5505,1.1725327643261104e-11,3.0748048062059437e-12
94.6005,1.211276675259538e-11,3.0644232652301656e-12
94.65050000000001,1.1894754392037508e-11,2.955832346623527e-12
94.7005,1.1713492686545105e-11,2.8891828535590323e-12
94.7505,1.1997324016909496e-11,2.8879370686419387e-12
94.8005,1.2123771186033062e-11,2.8214952063969594e-12
94.8505,1.2378534201656404e-11,2.769587501518069e-12
94.90050000000001,1.2078507667364857e-11,2.6776070484726755e-12
94.9505,1.1690860927211001e-11,2.6288138058865187e-12
95.0005,1.172781921309605e-11,2.621546727203474e-12
95.0505,1.1589121825617329e-11,2.621961988842505e-12
95.1005,1.1393325962754401e-11,2.6230001429400827e-12
95.15050000000001,1.1113024356322851e-11,2.6738696937213954e-12
95.2005,1.1126105097956323e-11,2.682174926502018e-12
95.2505,1.159472785774596e-11,2.657466858979666e-12
95.3005,1.1435267388309345e-11,2.6425174399745456e-12
95.3505,1.1192339329402001e-11,2.6317206373597363e-12
95.40050000000001,1.122929761528705e-11,2.6931793599363424e-12
95.4505,1.1189847759567053e-11,2.6798909874873467e-12
95.5005,1.1544896461047017e-11,2.5719229613392547e-12
95.5505,1.1581854746932066e-11,2.613864386881398e-12
95.6005,1.1748789925873522e-11,2.8601145388268537e-12
95.65050000000001,1.140329224209419e-11,2.973065704643319e-12
95.7005,1.1457899147643447e-11,2.9778412134921765e-12
95.7505,1.1512298422373125e-11,2.8833691906125962e-12
95.8005,1.167570387738174e-11,2.671170493067693e-12
95.8505,1.1752527280625944e-11,2.6535218734088705e-12
95.90050000000001,1.168359384852574e-11,2.7091669330390405e-12
95.9505,1.1028933874393386e-11,2.5953852439445132e-12
96.0005,1.114790633401211e-11,2.660166059633368e-12
96.0505,1.1275184026413992e-11,2.68300544978008e-12
96.1005,1.1163063383841372e-11,2.705221947468245e-12
96.15050000000001,1.1083540779942643e-11,2.5719229613392547e-12
96.2005,1.1189847759567053e-11,2.609711770491087e-12
96.2505,1.1021666795708124e-11,2.698162499604716e-12
96.3005,1.0958131764916972e-11,2.571507699700224e-12
96.3505,1.105904034323233e-11,2.589986842637109e-12
96.40050000000001,1.110160466124601e-11,2.5773213626466595e-12
96.4505,1.1118630388451482e-11,2.6724162779847862e-12
96.5005,1.108810865797338e-11,2.6666026150383506e-12
96.5505,1.111904565009064e-11,2.652276088491777e-12
96.6005,1.108416367240138e-11,2.4544039174934474e-12
96.65050000000001,1.0848710322998878e-11,2.5441004315241697e-12
96.7005,1.0636303994569637e-11,2.562371943641539e-12
96.7505,1.098159404752939e-11,2.4315645273467356e-12
96.8005,1.1038692522913596e-11,2.386508639511859e-12
96.8505,1.1428830832902398e-11,2.3948138722924813e-12
96.90050000000001,1.1149152118929584e-11,2.43696292865414e-12
96.9505,1.1220161859225577e-11,2.4174456316196775e-12
97.0005,1.1164101537939267e-11,2.489908787630608e-12
97.0505,1.1069629515030855e-11,2.539740184314343e-12
97.1005,1.0895842519043294e-11,2.547630155455934e-12
97.15050000000001,1.1326884100489146e-11,2.535795198743547e-12
97.2005,1.1426131632247871e-11,2.5692237606855527e-12
97.2505,1.0884422823966454e-11,2.5306044282556584e-12
97.3005,1.0459402536288392e-11,2.4205600939124107e-12
97.3505,1.0531658061501858e-11,2.3993817503218238e-12
97.40050000000001,1.0796594987284568e-11,2.4699762289571143e-12
97.4505,1.0354756603220614e-11,2.5312273207142048e-12
97.5005,1.0310531238650302e-11,2.5428546466070765e-12
97.5505,1.0081514444654747e-11,2.5841731796906728e-12
97.6005,1.0588341275246906e-11,2.8441269657241555e-12
97.65050000000001,9.929321053903395e-12,2.7274384451564103e-12
97.7005,1.0061997147614328e-11,2.7276460759759254e-12
97.7505,1.0470614600545655e-11,2.437585821112687e-12
97.8005,1.1102227553704747e-11,2.2390907576558106e-12
97.8505,1.0959377549834445e-11,2.2565317464951175e-12
97.90050000000001,1.0694025362412578e-11,2.17597098852308e-12
97.9505,1.1147283441553373e-11,2.232654202250828e-12
98.0005,1.1206250594313789e-11,2.276256674349096e-12
98.0505,1.1163063383841372e-11,2.241997589129028e-12
98.1005,1.0559480591325435e-11,2.3530800775698534e-12
98.15050000000001,9.687223518274367e-12,2.3294101641450796e-12
98.2005,9.656701787796265e-12,2.3242193936571904e-12
98.2505,1.0710012935520155e-11,2.1132664810293804e-12
98.3005,1.0743649128291942e-11,1.9261911126458598e-12
98.3505,1.0716241860107523e-11,1.917678249045722e-12
98.40050000000001,1.0653537352594688e-11,1.8105407461756925e-12
98.4505,1.0643363442435321e-11,1.8373251218932e-12
98.5005,1.08445577066073e-11,1.8360793369761063e-12
98.5505,1.0935915267222027e-11,1.834833552059013e-12
98.6005,1.0579620780824591e-11,1.849575340244618e-12
98.65050000000001,1.0676792004387528e-11,1.934703976245998e-12
98.7005,1.0488263220209862e-11,1.898160952011259e-12
98.7505,1.0709805304700577e-11,2.1622673544350528e-12
98.8005,1.0618240113266271e-11,2.248226513714495e-12
98.8505,1.0636303994569637e-11,2.2496799294511042e-12
98.90050000000001,1.0498644761188809e-11,2.3265033326718616e-12
98.9505,1.059311678409722e-11,2.211891120299272e-12
99.0005,1.0683020928974896e-11,2.1807464973719377e-12
99.0505,1.055262877427933e-11,2.2619301478025223e-12
99.1005,1.0819849639077408e-11,2.308854713013039e-12
99.15050000000001,1.049449214479723e-11,2.324842286115737e-12
99.2005,1.0788912646960148e-11,2.3034563117056342e-12
99.2505,1.0365968667477875e-11,2.4218058788295043e-12
99.3005,1.072869970928226e-11,2.295566340564043e-12
99.3505,1.0795349202367095e-11,2.2787482441832825e-12
99.40050000000001,1.1125897467136744e-11,2.2453196822412774e-12
99.4505,1.1078972901911907e-11,2.2442815281436994e-12
99.5005,1.1179881480227265e-11,2.2328618330703437e-12
99.5505,1.1094129951741168e-11,2.1346524554394834e-12
99.6005,1.0223326294427154e-11,1.97062410802219e-12
99.65050000000001,9.978321927324021e-12,1.9700012155636433e-12
99.7005,1.0064281086629696e-11,1.930343729036171e-12
99.7505,9.82405222837688e-12,2.1402584875664034e-12
99.8005,1.023183915802989e-11,2.2505104527291662e-12
99.8505,1.0146295260363372e-11,2.2403365425729038e-12
99.90050000000001,9.956105429629076e-12,2.3659531883798183e-12
99.9505,1.0436355515315132e-11,2.4571031181471494e-12


==> figures/nonautonomous_B.csv <==
tau,err_linear,err_nonlinear
0.0009765625,1.6190684401371757e-06,7.303224530818921e-06
0.00048828125,4.057281191796148e-07,1.8309462633200602e-06
0.000244140625,1.0154988322005003e-07,4.583234218572146e-07
0.0001220703125,2.540145170401486e-08,1.1465101938323161e-07
6.103515625e-05,6.355552264856143e-09,2.8670641940292473e-08
3.0517578125e-05,1.5823812082023368e-09,7.170149031135362e-09
1.52587890625e-05,4.12561069358788e-10,1.796757793839692e-09


==> figures/temporal_order.csv <==
tau,err_linear,err_nonlinear
0.009765625,0.2110357494652055,0.3928203961799475
0.0048828125,0.05571581366584085,0.11378771299347785
0.00244140625,0.014092342649077898,0.02920857817541599
0.001220703125,0.0035332465697721503,0.0073473248126230675
0.0006103515625,0.0008839788068251005,0.0018397061230291212
0.00030517578125,0.00022104102208188656,0.00046011794501912633
0.000152587890625,5.526364746745995e-05,0.00011504291058303271

